Holding Periods: Measuring the Inverse of Money Velocity from Transaction Records

This paper defines the average holding period of money and proposes a methodology for fully disaggregated measurement. Our measure is shown to be the inverse of the transfer velocity of money under stationary conditions, which is implicitly assumed in conventional aggregate measurement. Our methodology does not require stationarity. We leverage a recent computational technique to extract empirical holding periods from micro-level transaction data as recorded by real-world payment systems. This enables novel empirical analyses of money velocity under non-stationarity conditions. We illustrate several such analyses on Sarafu, a small digital community currency in Kenya, where transaction data is available from 25 January 2020 to 15 June 2021. Our measure implies faster circulation than does the aggregate transfer velocity; we can say that 58% of Sarafu was effectively static. We also disaggregate by geography to study the heterogeneous impact of economic disruptions related to the COVID-19 pandemic on Sarafu. Finally, we consider an ad-hoc currency management operation that took place in October 2020. Measuring the average holding period of money makes it possible to track money velocity during ongoing monetary interventions and on other important occasions when conditions are not stationary.

==> figures/monthly.csv <==
Month,Month,volume,balance_avg,days,weeks,month,velocity_cnv,duration_avg_min,duration_avg_max,velocity_inv_min,velocity_inv_max,balance_eff_min,balance_eff_max,balance_frc_min,balance_frc_max,volume: Nairobi,balance_avg: Nairobi,velocity_cnv: Nairobi,duration_avg_min: Nairobi,velocity_inv_min: Nairobi,balance_eff_min: Nairobi,volume>8wk_min: Nairobi,volume>4wk_min: Nairobi,volume>1wk_min: Nairobi,volume>1dy_min: Nairobi,duration_avg_max: Nairobi,velocity_inv_max: Nairobi,balance_eff_max: Nairobi,volume>8wk_max: Nairobi,volume>4wk_max: Nairobi,volume>1wk_max: Nairobi,volume>1dy_max: Nairobi,volume: Kilifi,balance_avg: Kilifi,velocity_cnv: Kilifi,duration_avg_min: Kilifi,velocity_inv_min: Kilifi,balance_eff_min: Kilifi,volume>8wk_min: Kilifi,volume>4wk_min: Kilifi,volume>1wk_min: Kilifi,volume>1dy_min: Kilifi,duration_avg_max: Kilifi,velocity_inv_max: Kilifi,balance_eff_max: Kilifi,volume>8wk_max: Kilifi,volume>4wk_max: Kilifi,volume>1wk_max: Kilifi,volume>1dy_max: Kilifi,volume: Mombasa,balance_avg: Mombasa,velocity_cnv: Mombasa,duration_avg_min: Mombasa,velocity_inv_min: Mombasa,balance_eff_min: Mombasa,volume>8wk_min: Mombasa,volume>4wk_min: Mombasa,volume>1wk_min: Mombasa,volume>1dy_min: Mombasa,duration_avg_max: Mombasa,velocity_inv_max: Mombasa,balance_eff_max: Mombasa,volume>8wk_max: Mombasa,volume>4wk_max: Mombasa,volume>1wk_max: Mombasa,volume>1dy_max: Mombasa,volume: Kinango Kwale,balance_avg: Kinango Kwale,velocity_cnv: Kinango Kwale,duration_avg_min: Kinango Kwale,velocity_inv_min: Kinango Kwale,balance_eff_min: Kinango Kwale,volume>8wk_min: Kinango Kwale,volume>4wk_min: Kinango Kwale,volume>1wk_min: Kinango Kwale,volume>1dy_min: Kinango Kwale,duration_avg_max: Kinango Kwale,velocity_inv_max: Kinango Kwale,balance_eff_max: Kinango Kwale,volume>8wk_max: Kinango Kwale,volume>4wk_max: Kinango Kwale,volume>1wk_max: Kinango Kwale,volume>1dy_max: Kinango Kwale,volume: Other Rural,balance_avg: Other Rural,velocity_cnv: Other Rural,duration_avg_min: Other Rural,velocity_inv_min: Other Rural,balance_eff_min: Other Rural,volume>8wk_min: Other Rural,volume>4wk_min: Other Rural,volume>1wk_min: Other Rural,volume>1dy_min: Other Rural,duration_avg_max: Other Rural,velocity_inv_max: Other Rural,balance_eff_max: Other Rural,volume>8wk_max: Other Rural,volume>4wk_max: Other Rural,volume>1wk_max: Other Rural,volume>1dy_max: Other Rural
Jan 20,Jan 20,288342.5,3086138.0192354834,7,1.0,2020-01-16,0.09343149859235068,0.2500370970942417,0.2500370970942417,3.9994065345555065,3.9994065345555065,72096.32166889639,72096.32166889639,0.023361340685196096,0.023361340685196096,64544.0,868987.5628478782,0.07427494104573144,0.1829487982868651,5.466010213589883,11808.247236627421,0.0,0.0,0.0,26887.505761,0.1829487982868651,5.466010213589883,11808.247236627421,0.0,0.0,0.0,26887.505761,646.5,148568.0107564852,0.00435154241285269,0.4532177458606366,2.2064449354273465,293.0052726989016,0.0,0.0,0.0,489.981014,0.4532177458606366,2.2064449354273465,293.0052726989016,0.0,0.0,0.0,489.981014,5054.0,178319.5837365859,0.028342372128154925,0.4225971219360781,2.366319948935335,2135.805854264939,0.0,0.0,0.0,3568.55899,0.4225971219360781,2.366319948935335,2135.805854264939,0.0,0.0,0.0,3568.55899,218098.0,1874478.112557138,0.1163513185557945,0.2652902029880138,3.7694569521859855,57859.26269127984,0.0,0.0,0.0,129175.640639,0.2652902029880138,3.7694569521859855,57859.26269127984,0.0,0.0,0.0,129175.640639,0.0,15784.74933739597,0.0,,,,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0,0.0
Feb 20,Feb 20,2695087.62,4076641.5684917704,29,4.142857142857143,2020-02-16,0.1595770391153524,1.251994105801741,1.2519962477385402,0.7987258049906144,0.7987244385167154,814470.2311729204,814471.6245850396,0.19978951239371504,0.19978985419764744,420589.5,1118784.9043983573,0.3759341928430631,0.8538822869402015,1.1711216116022223,86687.49892625003,0.0,8148.856256,128928.06257,289628.081286,0.8538885102933905,1.1711130761747883,86688.13073104461,0.0,8149.104741,128928.885866,289628.904582,77562.0,149109.60991020448,0.5201676809878902,1.3295022295475378,0.7521612057321065,24890.757361971133,0.0,13531.530829,36258.209467,41500.080601,1.3295033094970439,0.7521605947549719,24890.777580636826,0.0,13531.556059,36258.234697,41500.105831,4161.0,215819.9856283928,0.019279956802353657,3.4680415425636135,0.288347180311107,3483.229172767254,0.0,2406.0658789999998,3861.0327119999997,3869.9382699999996,3.4680415425636135,0.288347180311107,3483.229172767254,0.0,2406.0658789999998,3861.0327119999997,3869.9382699999996,2190765.12,2566363.0120106568,0.8536458442344879,1.3223591901902518,0.7562241843353673,699270.6458573017,0.0,104525.525142,1128811.818271,1682932.105237,1.3223606951129272,0.7562233237086662,699271.4416684995,0.0,104525.99081,1128813.244314,1682933.53128,2010.0,26564.056544159463,0.07566615425090002,0.2845260481681722,3.5146166983240117,138.04418957676492,0.0,0.0,408.35714399999995,478.000001,0.2845260481681722,3.5146166983240117,138.04418957676492,0.0,0.0,408.35714399999995,478.000001
Mar 20,Mar 20,4453877.77,4584403.199539469,31,4.428571428571429,2020-03-16,0.21937737397581444,1.7910577797988483,1.7910652811510774,0.5583292796463043,0.5583269412476817,1801292.484245855,1801300.028463325,0.3929175523712238,0.3929191979981771,927748.0,1257746.8061908518,0.7376269972886916,1.2953083304057562,0.7720169603840572,271356.0642071276,11044.728834,106392.386565,324816.589253,627670.033422,1.2953149998113072,0.7720129853708737,271357.46139079303,11045.263033,106393.30687,324817.509558,627670.953727,8286.0,162509.30090946294,0.05098785087147898,3.617075515817175,0.27646644246908364,6767.664969949283,1241.512221,3327.194118,6903.139364,7320.712563,3.617075515817175,0.27646644246908364,6767.664969949283,1241.512221,3327.194118,6903.139364,7320.712563,22096.0,226932.10594726563,0.09736832920915411,1.941271914427206,0.5151261874074252,9685.819662847896,84.440743,7073.4409049999995,8496.913586,19406.10744,1.941271914427206,0.5151261874074252,9685.819662847896,84.440743,7073.4409049999995,8496.913586,19406.10744,3494456.77,2904376.026304793,1.2031695408414318,1.9175218455993406,0.5215064445262891,1513060.6569304054,119661.07929,676396.367239,1569215.933474,2637242.582333,1.9175295790554912,0.5215043412746548,1513066.7591754831,119662.683981,676401.543338,1569221.109573,2637247.758432,1291.0,32838.96018709606,0.03931305962931474,1.4486631720136356,0.6902915869739439,422.30868017700726,160.0,180.0,320.0,569.378378,1.4486631720136356,0.6902915869739439,422.30868017700726,160.0,180.0,320.0,569.378378
Apr 20,Apr 20,18324867.655,6287797.937465991,30,4.285714285714286,2020-04-16,0.6800158808151046,0.7129467541856644,0.7129724460316689,1.4026292905172293,1.4025787469991258,3048419.480286628,3048529.3335447917,0.4848151150218345,0.48483258588512496,10593993.72,1798375.4541541135,5.8908687257316945,0.24994201356168402,4.000927998258311,617839.628475215,43128.490757,80589.471632,591659.828178,2845179.391154,0.24997114976198623,4.000461657083887,617911.6511772545,43153.627227,80614.608102,591684.964648,2845204.527624,77399.0,177411.38273204357,0.43626851224591917,2.8556037843882036,0.35018863802712186,51571.53803850127,11543.824268,22067.000237,27755.522071,40683.368638,2.855606924239756,0.3501882529810115,51571.59474348768,11543.847785,22067.023753999998,27755.545588,40683.392155,5555.0,231666.99204314375,0.02397838358848067,5.526429344222869,0.18094866281885322,7163.173501670209,2167.920231,3067.0482,3614.439431,4132.836136,5.526429344222869,0.18094866281885322,7163.173501670209,2167.920231,3067.0482,3614.439431,4132.836136,7622807.475,4028165.13983257,1.8923771023242706,1.3312585560235706,0.7511688811127495,2367849.790136642,350342.964047,680084.909518,2289610.124748,5096835.765727,1.3312800643540164,0.751156745132539,2367888.046037798,350358.364091,680100.309562,2289625.524792,5096851.165771,25112.46,52178.968704121144,0.48127551432454035,0.6815543163537765,1.4672344903482746,3993.617951694364,0.0,1343.936149,5353.74677,12992.232639,0.6815543163537765,1.4672344903482746,3993.617951694364,0.0,1343.936149,5353.74677,12992.232639
May 20,May 20,23747181.743,9243632.367819035,31,4.428571428571429,2020-05-16,0.5801038630508337,0.8656554207135823,0.8657036964046908,1.1551940599825206,1.155129640953421,4641875.361854514,4642134.228992376,0.5021700536268437,0.5021980585417475,15639775.303,3159873.810048379,4.949493632709513,0.32689037019526207,3.059129577303449,1154433.6635477003,23500.34589,128372.705417,1326043.479481,5501438.592141,0.32694218713736706,3.0586447370275986,1154616.6582999541,23551.146348,128423.505875,1326094.279939,5501489.392599,62821.0,194522.42558688225,0.3229499108417265,3.175513660504987,0.31490968293960186,45045.89050535762,8914.348602,11934.034805,38282.904599,50942.893633,3.1755241937114675,0.3149086383849045,45046.03992296892,8914.396771,11934.082974,38282.952768,50942.941802,91130.0,238495.16520801833,0.38210418194647816,0.606564660517007,1.6486288521122339,12481.73105130335,2337.391284,2647.3043,2996.751021,70157.868571,0.606564660517007,1.6486288521122339,12481.73105130335,2337.391284,2647.3043,2996.751021,70157.868571,7895220.44,5548257.550888125,1.4230090019408328,1.9164207334530732,0.5218060849290466,3416579.00079966,327058.57875,1017189.457548,3811637.494732,6196699.458753,1.9164631903992417,0.5217945249403292,3416654.6926914174,327081.869592,1017212.74839,3811660.785574,6196722.749595,58235.0,102482.24673279497,0.5682447629377004,1.01382555657675,0.9863629827764128,13331.642548733204,0.0,3399.204225,19355.822781,36628.857321999996,1.0138752985781865,0.9863145905639041,13332.296648029187,0.175655,3399.37988,19355.998436,36629.032977
Jun 20,Jun 20,38973877.842,10134348.990517376,30,4.285714285714286,2020-06-16,0.8973348794588671,0.649828854843704,0.6498846676329252,1.5388667224395856,1.538734562922218,5909481.761606564,5909989.317800025,0.5831140971300688,0.5831641798925568,29386881.952,3713445.2954180026,7.913643426566777,0.25080072001100384,3.987229382579624,1719725.2689026606,24194.082796,259486.367707,1935901.771602,7101418.885828,0.2508457861751596,3.986513049502549,1720034.284846745,24259.674397,259551.959308,1935967.363203,7101484.477429,198431.0,208252.7892278769,0.9528371780071114,1.4393640048493517,0.6947512905914742,66643.36906412774,6652.429753,16233.960008,67841.616267,105495.432869,1.4393796144432225,0.694743756244469,66644.09179716939,6652.597377,16234.127632,67841.783891,105495.600493,17690.0,239957.18695981044,0.07372148433696564,13.175127078297018,0.0759005961807586,54382.532870184004,11071.013162000001,13611.402374000001,13707.508366,14107.508366,13.175127078297018,0.0759005961807586,54382.532870184004,11071.013162000001,13611.402374000001,13707.508366,14107.508366,9263188.89,5830131.589790902,1.5888473094193445,1.871310655134847,0.5343848159342307,4044670.949756206,356171.183086,1405839.580811,3963652.8116,6714534.88211,1.8713984893988513,0.5343597345326647,4044860.7956778524,356214.602019,1405882.999744,3963696.230533,6714578.301043,107686.0,142557.12912078778,0.7553883882493054,0.9577682776879276,1.0440938829317052,24065.588108590506,798.236529,10738.825579,21117.749891,38060.957673,0.9578338458873674,1.0440224098299309,24067.23562325298,798.5880450000001,10739.177095,21118.101407,38061.309189
Jul 20,Jul 20,35883488.95,11704279.407598604,31,4.428571428571429,2020-07-16,0.692287242051818,0.4937194960348849,0.49379166302594113,2.0254415878471663,2.0251455722683303,4000472.4697603723,4001057.218921109,0.34179570825720396,0.34184566854440945,30174606.1,4438565.947682789,6.798278195179921,0.24773145338422567,4.03662912536594,1687948.166811182,97452.032251,384952.399721,1508405.953074,5917598.830098,0.2477868309694638,4.03572698390592,1688325.4886740632,97520.093804,385020.461274,1508474.014627,5917666.891651,152012.0,184866.00160301127,0.8222820782722218,2.2060705930126354,0.4532946512080506,75724.01357726636,18574.714333,22636.835138,28325.556086,32852.872132,2.2060806689235113,0.4532925808592323,75724.35943583243,18574.787448,22636.908253,28325.629201,32852.945246999996,10621.0,234684.29766769576,0.045256542962405354,17.79688730468562,0.05618960118586113,42682.10259488586,7805.146005,8201.66424,8414.890648,8866.503143,17.79688730468562,0.05618960118586113,42682.10259488586,7805.146005,8201.66424,8414.890648,8866.503143,5472344.85,6627860.559436511,0.8256578123401631,1.7492182907028775,0.5716839375136972,2161492.901050834,248696.073664,653620.807434,2227838.289378,3652138.920167,1.7493767966350051,0.5716321388985719,2161688.7653685636,248733.741242,653658.475012,2227875.956956,3652176.587745,73905.0,218292.0366924724,0.3385602201518538,1.955505414438969,0.5113767482392261,32633.915921896252,5038.702464,10410.628147,26062.3877,45258.67676,1.955747159194509,0.5113135383061778,32637.950212964235,5039.479367,10411.40505,26063.164603,45259.453663
Aug 20,Aug 20,24859384.67,14510260.59519269,31,4.428571428571429,2020-08-16,0.38685793441040267,0.6069069901870687,0.6069983684085019,1.6476989327339384,1.6474508862715975,3406817.4288969613,3407330.3722679117,0.2347867846030039,0.23482213499299762,21546055.47,5904298.548139779,3.6492151090138125,0.3594955494871928,2.781675604681235,1749031.5275253,150930.1769,377306.430926,1762721.910534,5340234.614966,0.35956668604892866,2.7811252788416647,1749377.6238522592,150983.307574,377359.5616,1762775.041208,5340287.74564,60106.0,175929.99259763496,0.341647260438798,0.16798220568200556,5.953011486782264,2279.9086833244637,511.756703,735.637983,771.955145,3402.512383,0.16798920962074995,5.95276328912783,2280.0037430404377,511.770595,735.651875,771.969037,3402.526275,875.0,235272.95761393232,0.0037190844577888902,0.48068716060129774,2.0803551289971782,94.97447931235317,0.0,45.0,45.0,594.999985,0.48068716060129774,2.0803551289971782,94.97447931235317,0.0,45.0,45.0,594.999985,3156760.2,7945550.381385435,0.39729912321688254,2.268429849069865,0.4408335573656971,1616974.949943558,252008.169785,627136.919008,1288365.906791,2213322.976512,2.26864807297152,0.4407911530721379,1617130.5036110429,252034.050479,627162.799702,1288391.787485,2213348.857206,95588.0,249173.71545591325,0.3836199168323296,1.7810893809121873,0.5614541362813856,38443.72265156255,6754.552101,17332.355931,29954.622752,52470.434348,1.7812873114447976,0.5613917494246914,38447.99486079668,6755.252872999999,17333.056703,29955.323524,52471.13512
Sep 20,Sep 20,28670575.75,16524208.751063207,30,4.285714285714286,2020-09-16,0.4048484928455588,0.9241079488696261,0.9241769797755651,1.0821246600283068,1.0820438313047447,6182098.288156874,6182560.09118103,0.3741237103264689,0.374151657384698,24874994.0,7071478.52158467,3.517651071706244,0.4958526133696929,2.016728304010026,2878010.5159062673,193512.654295,808351.572187,2770679.224603,8340815.594426,0.49590498869897226,2.016515305932982,2878314.510973301,193552.377273,808391.295165,2770718.947581,8340855.317404,15182.0,176871.68412093245,0.08583623814889224,1.657771038646212,0.6032196103610493,5872.598645369584,1024.344405,1086.714926,1288.198778,2821.27852,1.6579380957783798,0.6031588287562168,5873.190439691717,1024.428202,1086.798723,1288.282575,2821.362317,4800.0,240357.82800147712,0.019970225392328397,5.630971302829499,0.17758925524935837,6306.68785916904,1387.670666,1608.898895,1766.269979,2529.502852,5.630971302829499,0.17758925524935837,6306.68785916904,1387.670666,1608.898895,1766.269979,2529.502852,3623569.75,8727201.841846457,0.41520407292806966,3.828320367890387,0.2612111589164243,3236843.3716258453,773908.71992,1267897.370027,1858464.603388,2826836.953687,3.8284900856725352,0.26119957937003097,3236986.8679441786,773929.342896,1267917.993003,1858485.226364,2826857.576663,152030.0,308263.87550967664,0.49318136855522554,1.5526136952897158,0.6440752152539794,55076.90068880894,6393.72258,15094.372779,57618.323066,89095.631758,1.5527159567530586,0.6440327966301942,55080.52827787242,6394.214737,15094.864936,57618.815223,89096.123915
Oct 20,Oct 20,36358622.553,15822241.907343226,31,4.428571428571429,2020-10-16,0.5188905334847318,1.5829594127998923,1.5830211144748219,0.631728136497972,0.6317035135262595,12996115.05312802,12996621.624591488,0.821382654192414,0.8214146706074349,22236023.414,6835412.578059132,3.253062366034058,0.579752789383587,1.7248731154243073,2910960.522369573,300631.15803500003,701293.480763,2525004.670464,9130194.295351,0.5797982055445978,1.7247380044246798,2911188.5586191625,300658.49230600003,701320.815034,2525032.004735,9130221.629622,20800.0,137195.1396406457,0.15160886934100798,7.928164710535467,0.1261325964470862,37236.799414644,8135.839718,9741.423615,14554.821536,19650.511793,7.928204757137189,0.126131959331622,37236.98750448951,8135.86596,9741.449857,14554.847778,19650.538035,9485.0,186158.2307322119,0.05095127925686051,8.398451286562395,0.11906957198168308,17987.586231332585,2995.953857,3545.902025,5901.568193,7899.387559,8.398451286562395,0.11906957198168308,17987.586231332585,2995.953857,3545.902025,5901.568193,7899.387559,13911365.139,8372068.087326295,1.661640229617714,3.1627180412649722,0.31618373403910405,9934970.275038041,2415356.683773,3008037.108603,5516601.141905,10693473.20029,3.1628009927287053,0.3161754414201225,9935230.848480158,2415390.087518,3008070.512348,5516634.54565,10693506.604035,180949.0,291386.07723010675,0.6209939806324551,2.324190029722676,0.43025741751388574,94965.1300586458,13790.231925,32314.645357,72176.279841,137361.337675,2.3244781814002713,0.43020408107147623,94976.90377817367,13791.657973,32316.071405,72177.705889,137362.763723
Nov 20,Nov 20,30851972.4,15165826.10352154,30,4.285714285714286,2020-11-16,0.4746720363837234,1.4357939731241278,1.4358784832983733,0.6964787558093111,0.6964377638021905,10335984.407212785,10336592.778510896,0.6815312490503069,0.681571363666811,16746102.0,6389888.912570781,2.6207187995170806,0.994214150400562,1.005819520469616,3884816.0335719357,546351.115685,915721.740702,3215063.787479,9676963.184718,0.9942792576523682,1.0057536575399744,3885070.4351971964,546377.61285,915748.237867,3215090.2846439998,9676989.681883,38352.0,104266.98162093245,0.3678249758819193,3.2202857113893875,0.3105314526792567,28817.692774081348,3014.142583,5202.54618,16740.993806,30994.317663,3.220360061512458,0.31052428327854276,28818.35811846269,3014.212459,5202.616056,16741.063682,30994.387539,8774.0,98850.292515366,0.0887604859503689,16.397267171736853,0.06098577217328323,33569.57850512447,4122.096737,4576.256383,6323.377806,7830.285474,16.397267171736853,0.06098577217328323,33569.57850512447,4122.096737,4576.256383,6323.377806,7830.285474,13864279.3,8319459.457693679,1.6664879936614845,1.9502819857697282,0.512746365549454,6309159.305043032,784861.902687,1528265.036311,5260789.537675,11030124.991448,1.9503713237954998,0.5127228788690148,6309448.313422694,784892.849165,1528295.982789,5260820.484153,11030155.937926,194465.1,253360.45912078777,0.7675432096817056,1.7547660179208429,0.5698765475210552,79622.84146870166,9795.626776,25342.547262,59338.257321,143790.841572,1.7561497416754046,0.5694275244695127,79685.62819697241,9802.297611,25349.218097,59344.928156,143797.512407
Dec 20,Dec 20,23370496.555,16289718.47278677,31,4.428571428571429,2020-12-16,0.32395949066474744,1.87195109594208,1.872085596382025,0.5342019896608138,0.5341636097903806,9878676.982964514,9879386.769883182,0.6064363235907119,0.6064798962847308,11422537.2,7081645.500733863,1.6129778310445355,1.032653576037987,0.968378963869694,2663505.3938402752,209602.986609,738667.605739,2741698.630499,6570502.543913,1.032730551533383,0.9683067848774445,2663703.93539568,209622.508111,738687.127241,2741718.152001,6570522.065415,39537.0,124459.84302774249,0.3176687278256255,4.102849212870899,0.24373306161555644,36629.0466227399,3382.7170220000003,15030.437641,31034.764258,35800.094473,4.103018828799125,0.24372298586128616,36630.56090450377,3382.872859,15030.593478,31034.920095,35800.25031,1947.0,104079.83422683553,0.018706793822870955,9.8933651917753,0.10107784162575287,4349.570135442114,681.86556,1120.669157,1327.549733,1353.776669,9.8933651917753,0.10107784162575287,4349.570135442114,681.86556,1120.669157,1327.549733,1353.776669,11806889.1,8672244.711170381,1.3614570959687065,2.6757494499686687,0.37372706925594595,7133739.971166532,958785.229964,2234001.998007,6001036.827987,9927586.871971,2.675924123983278,0.3737026737930963,7134205.664619242,958831.264072,2234048.032115,6001082.862095,9927632.906079,99586.255,307288.5836279562,0.3240805558874005,1.7991016241688373,0.5558329705038133,40456.79199379819,3775.9147159999998,13354.79714,44786.029172,75383.239029,1.8008523349021073,0.5552926137357947,40496.16060923699,3779.811045,13358.693469,44789.925501,75387.135358
Jan 21,Jan 21,13413961.19,17876364.51199376,31,4.428571428571429,2021-01-16,0.1694393161626841,3.3663242506618123,3.3664603282026877,0.29705991625833494,0.2970479086363949,10196458.06320431,10196870.236493502,0.5703876790139975,0.5704107358994684,5633909.19,7645997.844309132,0.7368442032969292,2.608378678231617,0.3833799165533597,3318309.0401298106,259768.54967,1330742.254332,2631572.391718,4339656.595595,2.6084456329547128,0.38337007579002197,3318394.218123628,259776.378825,1330750.083487,2631580.220873,4339664.42475,41392.0,142523.7097481726,0.29042185383145147,4.032355419208857,0.24799401244154187,37688.735115588745,12069.527314,16406.149158,23955.656631,34026.688228,4.032563609611359,0.24798120917834093,37690.680983975275,12069.708394,16406.330238,23955.837711,34026.869308,15229.0,123964.38126984629,0.12284980446802245,20.282702598404363,0.04930309435581182,69748.28855153872,8127.2859880000005,8350.232799,9391.104147,11049.601543,20.282702598404363,0.04930309435581182,69748.28855153872,8127.2859880000005,8350.232799,9391.104147,11049.601543,7604515.0,9603435.14974565,0.7918536316873455,3.8973598952763813,0.25658395089763325,6692345.886715925,1092688.157147,1950944.9368,5102058.186458,6618133.531917,3.897525579851041,0.2565730434636991,6692630.391742792,1092714.601243,1950971.380896,5102084.630554,6618159.976013,118916.0,360443.42692096706,0.3299158511942409,2.9184784439786795,0.3426442988000035,78366.9831777155,18457.864663,26331.762184,50343.486764,90965.046942,2.9199327115877742,0.34247364537939273,78406.03317155491,18461.455892,26335.353413,50347.077993,90968.638171
Feb 21,Feb 21,7088759.85,18102994.93842233,28,4.0,2021-02-16,0.09789484936211586,2.893633860598435,2.8937657370870866,0.3455862241649291,0.3455704748949778,5128068.882902671,5128302.593092149,0.2832718508924016,0.28328476092139254,3517158.1,7587169.396400145,0.46356657090966924,2.7614172404156117,0.3621328879113876,2428085.253651854,320388.497197,903597.053645,1761067.889136,2953803.413835,2.7615035851963863,0.3621215649911547,2428161.1757131275,320394.286157,903602.842605,1761073.678096,2953809.202795,18765.0,163232.27023204358,0.11495888633616703,3.3140585243334364,0.3017448221440604,15547.077052279234,1538.241179,4254.934488,11789.744672,15339.948131,3.314487907119875,0.3017057319327951,15549.091394276113,1538.393779,4255.087088,11789.897272,15340.100731,80115.4,389598.30432092154,0.2056359052682298,1.3264253355312043,0.75390598566901,26566.774081554162,1881.3655979999999,2912.387766,20369.687265,44710.607963,1.3264253355312043,0.75390598566901,26566.774081554162,1881.3655979999999,2912.387766,20369.687265,44710.607963,3048918.35,9560514.332733361,0.3189073562246636,2.971390264672073,0.3365428001462344,2264881.57574251,253857.220905,673047.651245,1633345.129399,2523682.392286,2.9715538483248154,0.33652427350887154,2265006.264042662,253866.820653,673057.250993,1633354.729147,2523691.992034,423803.0,402480.6347358672,1.0529773694034394,3.709166996215474,0.2696023126001922,392989.0251242766,94464.008572,109237.161701,180466.904041,301068.186557,3.7094557077199615,0.2695813291202918,393019.61432471074,94466.387726,109239.540855,180469.283195,301070.565711
Mar 21,Mar 21,4226802.6,18442490.662719566,31,4.428571428571429,2021-03-16,0.05175219086343568,3.470822601987172,3.4710194657275055,0.28811613691447774,0.28809979600342167,3312689.4834686127,3312877.377958497,0.17962267375116658,0.17963286188103042,2670323.25,7592837.891284939,0.35168974871240144,3.37628217470928,0.2961837750087066,2035817.8557357183,366116.133253,900116.196731,1299563.382978,2254632.236862,3.3763896718451987,0.2961743451411221,2035882.6739521525,366121.23768,900121.301158,1299568.487405,2254637.341289,32088.0,180796.67485569947,0.1774811402123995,3.478265400539339,0.28749962548715813,25202.3890712111,5246.622078,10615.014871,14614.632284,25185.556313,3.479078023007964,0.28743247302496927,25208.277071482476,5247.084763,10615.477556,14615.094969,25186.018998,78373.0,574275.867062857,0.13647273809508997,4.06125017207436,0.24622959867779606,71872.46832748021,5890.89138,19464.481963,42164.904809,56905.695843,4.061442029893514,0.24621796707663923,71875.86366006163,5891.1636069999995,19464.75419,42165.177036,56905.96807,1199474.35,9637706.746089736,0.12445640665365311,3.9826989966316018,0.2510860099760885,1078710.2268262063,203109.816098,427434.580968,802877.881242,1031895.261572,3.9830791430486427,0.2510620462425965,1078813.1891208966,203118.042582,427442.807452,802886.107726,1031903.488056,246544.0,456873.4834263431,0.539632981435106,1.8157925320560333,0.5507237100858068,101087.39606975997,11961.691835,30838.05759,71578.547043,148467.663412,1.815976557915251,0.5506679013235746,101097.64101492269,11962.476054,30838.841809,71579.331262,148468.447631
Apr 21,Apr 21,4081096.1,18657475.80035488,30,4.285714285714286,2021-04-16,0.051038831128943724,3.96784598401484,3.9680681156530375,0.2520259112951144,0.25201180293635833,3778404.1798448456,3778615.705976058,0.2025142211237909,0.2025255584629613,2574382.0,7550155.413015227,0.34097072963057007,2.6629795724556478,0.37551921552212925,1599622.8914627538,246789.727667,487671.916658,975144.709677,2010201.110521,2.663165486865895,0.37549300069100644,1599734.5682287193,246797.576047,487679.765038,975152.558057,2010208.958901,39576.0,196938.02788482126,0.20095661780032614,3.564789229553111,0.2805214938683379,32918.689661385244,4851.073851,8559.514619,18205.8282,26753.340568,3.5652153510293347,0.28048796539353055,32922.6246375453,4851.353469,8559.794237,18206.107818,26753.620186,149498.1,739825.0467792545,0.20207223403806515,2.100532247440518,0.47606981574241103,73272.63532892038,14271.686332,27450.071344,61084.250706,104053.977638,2.1007657597205878,0.4760168978253934,73280.7809120997,14272.251743,27450.636755,61084.816117,104054.543049,1191774.0,9632116.620499238,0.12372919130398045,7.268348777769687,0.13758283078799263,2021186.7891314614,497731.836217,694298.861713,918012.99774,1133362.282662,7.268612253603098,0.13757784362541745,2021260.0566493014,497737.418717,694304.444213,918018.58024,1133367.865162,125866.0,538440.6921763432,0.2337601927730566,1.7503329846422166,0.5713198624342949,51405.06267049469,6571.047494,19345.953606,36399.951837,77572.431582,1.7507872526984232,0.5711716249125857,51418.40394789927,6571.969179,19346.875291,36400.873522,77573.353267
May 21,May 21,4113792.75,18713094.17794807,31,4.428571428571429,2021-05-16,0.04964015756640869,8.394028416653944,8.394257384805405,0.11913231053828424,0.11912906099473645,7797388.796970155,7797601.490281453,0.41668089321961377,0.41669225923473,1036259.1,7431536.976083327,0.13944075139973855,3.4872321215313145,0.28676037761457635,815991.3592981907,114464.569248,227938.123899,561126.116253,924275.973951,3.487396367853894,0.2867468720268781,816029.7919506069,114467.197581,227940.752232,561128.744586,924278.602284,49969.0,209529.23501698973,0.2384822337367301,4.437791257606144,0.22533732254441932,50073.030305137094,8374.62027,13028.304034,27098.644973,35124.474712,4.437902579561965,0.22533167010139804,50074.28638667492,8374.70827,13028.392034,27098.732973,35124.562712,281847.55,930622.9553558674,0.3028590132855925,3.405092267933656,0.29367779822507994,216710.27073184872,49052.019842,74857.664883,134121.362936,218418.079979,3.4057884490963937,0.2936177672060973,216754.5777862202,49054.997862,74860.642903,134124.340956,218421.057999,2636696.1,9489554.244638128,0.277852471467752,11.21183343526124,0.08919147842983448,6675334.91768453,1621374.816864,1836935.934678,2301819.9425,2499383.429088,11.212029617746973,0.08918991780196057,6675451.721399534,1621383.842766,1836944.96058,2301828.968402,2499392.45499,109021.0,651850.7668537624,0.16724840338257668,1.5952953637367926,0.62684316818775,39272.41519192393,6674.603621,12656.766485,29822.647169,52934.115738,1.5958606447437977,0.6266211296667084,39286.3310791708,6675.528073,12657.690937,29823.571621,52935.04019
Jun 21,Jun 21,1065876.5,19007594.12644552,15,2.142857142857143,2021-06-16,0.02616896331142096,4.7878120680526335,4.788364064869767,0.20886367004098683,0.2088395924897573,2381500.972551728,2381775.5407549413,0.12529207835084788,0.12530652353530344,589029.0,7444725.204062011,0.0791203145656219,2.775207749848524,0.36033338406992477,762849.6613199124,44222.273542,128017.269556,315602.110066,504335.261419,2.7754341652422676,0.3603039886599904,762911.8984286276,44224.212303,128019.208317,315604.048827,504337.20018,29393.0,216347.71903321307,0.1358599948792974,3.6513095513626688,0.27387434177603487,50084.03943349469,4106.575421,6993.706018,12950.436358,15025.717164,3.6517783639160823,0.27383918199450175,50090.470010273195,4106.77726,6993.907857,12950.638197,15025.919003,128433.0,1096059.951828231,0.11717698451236486,3.0953310045553137,0.3230672256144262,185519.90189042457,18102.55005,27764.563647,60133.795403,106629.51813,3.097089771098585,0.3228837631158766,185625.31426670213,18105.857006,27767.870603,60137.102359,106632.825086,293476.0,9517990.282357426,0.030833820091620386,9.551529986531984,0.10469526886373572,1308134.2466861482,151698.166796,214531.108866,266420.820289,289868.580283,9.55221057693052,0.1046878093763022,1308227.4572617887,151701.396662,214534.338732,266424.050155,289871.810149,25545.5,732470.9691646473,0.03487578494630795,6.284199392476596,0.15912926015638423,74915.40727090508,8148.481231,11288.457334,16442.762872,21746.717671,6.284579701615343,0.1591196305049592,74919.94102488687,8148.631385,11288.607488,16442.913026,21746.867825


==> figures/total.csv <==
,volume,balance_avg,hours,weeks,velocity_cnv,duration_avg_min,duration_avg_max,velocity_inv_min,velocity_inv_max,balance_eff_min,balance_eff_max,balance_frc_min,balance_frc_max,Nairobi,volume>8wk_min,volume>4wk_min,volume>1wk_min,volume>1dy_min,volume>8wk_max,volume>4wk_max,volume>1wk_max,volume>1dy_max,Kilifi,Mombasa,Kinango Kwale,Other Rural
all,302468064.99800014,13547008.260920884,12155.0,72.35119047619047,0.3085961125761048,1.3602613358726798,1.3603431530947723,0.7351528516088027,0.7351086361738993,5686646.08619537,5686988.127517522,0.4197713603378883,0.41979660881456776,,,,,,,,,,,,,
Nairobi,200054911.29899997,5417728.022676631,12155.0,72.35119047619047,36.92597901955269,0.6554303030507045,0.6554886310823854,1.5257152367620077,1.5255794724444496,1812299.8429809576,1812461.1231081733,0.3345128872094229,0.33454265616913087,,2952097.522629,8487365.832436,26375000.507564988,74355436.14524695,2952504.991515999,8487773.935914002,26375409.185854018,74355844.823536,,,,
Kilifi,962317.5,169203.50465895777,12155.0,72.35119047619047,5.687337871278863,2.568387448871341,2.568490832674278,0.3893493563206138,0.38933368469873547,34161.209685175934,34162.58475643777,0.2018942205365686,0.20190234726694933,,99182.28972100001,181384.938668,378372.62449500005,523409.781398,99184.31761199998,181386.991789,378374.677616,523411.83451899997,,,,
Mombasa,915684.05,333496.8007306651,12155.0,72.35119047619047,2.7457056499307004,3.54106930463275,3.54158202679471,0.2824005728133332,0.28235968909776876,44816.13448038359,44822.623544387905,0.13438250196762003,0.1344019596175588,,129979.29743500001,208703.05476000006,383720.406741,686084.7545509997,129986.42004899996,208710.177374,383727.529355,686091.8771649998,,,,
Kinango Kwale,98494598.834,7341833.132295155,12155.0,72.35119047619047,13.415532205539147,2.7413147310459562,2.7414290124992355,0.3647884676191293,0.3647732607485414,3731862.501985506,3732018.077945222,0.5083011878286692,0.5083223781713142,,10407310.598992994,19000188.153917994,45940559.44757698,76897229.82668199,10407650.977678007,19000532.569678996,45940904.823712975,76897575.20281799,,,,
Other Rural,2040553.315,284740.2365940312,12155.0,72.35119047619047,7.166367983002422,2.2518228721023843,2.2523254517186815,0.44408466242567446,0.443985570218962,63509.17788938753,63523.352369383465,0.22304251288494864,0.22309229327484184,,192784.68450699997,339209.47146900004,721545.8761640001,1324843.7490570003,192807.92561500001,339232.712577,721569.1172720002,1324866.9901650005,,,,


==> figures/weekly.csv <==
Week,Week,volume,balance_avg,hours,weeks,week,velocity_cnv,duration_avg_min,duration_avg_max,velocity_inv_min,velocity_inv_max,balance_eff_min,balance_eff_max,balance_frc_min,balance_frc_max,volume: Nairobi,balance_avg: Nairobi,velocity_cnv: Nairobi,duration_avg_min: Nairobi,velocity_inv_min: Nairobi,balance_eff_min: Nairobi,volume>8wk_min: Nairobi,volume>4wk_min: Nairobi,volume>1wk_min: Nairobi,volume>1dy_min: Nairobi,duration_avg_max: Nairobi,velocity_inv_max: Nairobi,balance_eff_max: Nairobi,volume>8wk_max: Nairobi,volume>4wk_max: Nairobi,volume>1wk_max: Nairobi,volume>1dy_max: Nairobi,volume: Kilifi,balance_avg: Kilifi,velocity_cnv: Kilifi,duration_avg_min: Kilifi,velocity_inv_min: Kilifi,balance_eff_min: Kilifi,volume>8wk_min: Kilifi,volume>4wk_min: Kilifi,volume>1wk_min: Kilifi,volume>1dy_min: Kilifi,duration_avg_max: Kilifi,velocity_inv_max: Kilifi,balance_eff_max: Kilifi,volume>8wk_max: Kilifi,volume>4wk_max: Kilifi,volume>1wk_max: Kilifi,volume>1dy_max: Kilifi,volume: Mombasa,balance_avg: Mombasa,velocity_cnv: Mombasa,duration_avg_min: Mombasa,velocity_inv_min: Mombasa,balance_eff_min: Mombasa,volume>8wk_min: Mombasa,volume>4wk_min: Mombasa,volume>1wk_min: Mombasa,volume>1dy_min: Mombasa,duration_avg_max: Mombasa,velocity_inv_max: Mombasa,balance_eff_max: Mombasa,volume>8wk_max: Mombasa,volume>4wk_max: Mombasa,volume>1wk_max: Mombasa,volume>1dy_max: Mombasa,volume: Kinango Kwale,balance_avg: Kinango Kwale,velocity_cnv: Kinango Kwale,duration_avg_min: Kinango Kwale,velocity_inv_min: Kinango Kwale,balance_eff_min: Kinango Kwale,volume>8wk_min: Kinango Kwale,volume>4wk_min: Kinango Kwale,volume>1wk_min: Kinango Kwale,volume>1dy_min: Kinango Kwale,duration_avg_max: Kinango Kwale,velocity_inv_max: Kinango Kwale,balance_eff_max: Kinango Kwale,volume>8wk_max: Kinango Kwale,volume>4wk_max: Kinango Kwale,volume>1wk_max: Kinango Kwale,volume>1dy_max: Kinango Kwale,volume: Other Rural,balance_avg: Other Rural,velocity_cnv: Other Rural,duration_avg_min: Other Rural,velocity_inv_min: Other Rural,balance_eff_min: Other Rural,volume>8wk_min: Other Rural,volume>4wk_min: Other Rural,volume>1wk_min: Other Rural,volume>1dy_min: Other Rural,duration_avg_max: Other Rural,velocity_inv_max: Other Rural,balance_eff_max: Other Rural,volume>8wk_max: Other Rural,volume>4wk_max: Other Rural,volume>1wk_max: Other Rural,volume>1dy_max: Other Rural
2020-03,2020-03,0.0,29874.658577879076,5,0.029761904761904764,2020-01-19,0.0,,,,,,,,,0.0,4495.932576319984,0.0,,,,,,,,,,,,,,,0.0,25378.72600155909,0.0,,,,,,,,,,,,,,,0.0,0.0,,,,,,,,,,,,,,,,0.0,0.0,,,,,,,,,,,,,,,,0.0,0.0,,,,,,,,,,,,,,,
2020-04,2020-04,348212.5,3276001.662412906,168,1.0,2020-01-26,0.10629191797892056,0.29530359586792415,0.29530359586792415,3.3863454898370233,3.3863454898370233,102828.40337615953,102828.40337615953,0.031388385590873695,0.031388385590873695,81054.0,922480.8163665493,0.08786524181527593,0.2585287749442434,3.868041382301327,20954.79132433071,0.0,0.0,0.0,40304.073083,0.2585287749442434,3.868041382301327,20954.79132433071,0.0,0.0,0.0,40304.073083,646.5,155354.51287069966,0.004161449758064492,0.4532177458606366,2.2064449354273465,293.0052726989016,0.0,0.0,0.0,489.981014,0.4532177458606366,2.2064449354273465,293.0052726989016,0.0,0.0,0.0,489.981014,5054.0,188361.23446698464,0.02683142321880381,0.4225971219360781,2.366319948935335,2135.805854264939,0.0,0.0,0.0,3568.55899,0.4225971219360781,2.366319948935335,2135.805854264939,0.0,0.0,0.0,3568.55899,261458.0,1993089.094759242,0.1311822942022485,0.30385301073956267,3.2910649710728594,79444.80048194458,0.0,0.0,0.0,164091.685368,0.30385301073956267,3.2910649710728594,79444.80048194458,0.0,0.0,0.0,164091.685368,0.0,16716.003949430004,0.0,,,,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0,0.0
2020-05,2020-05,488372.0,3888128.8213404375,168,1.0,2020-02-02,0.1256059205959213,0.7411129039460114,0.7411129842045553,1.3493220731626177,1.3493219270383057,361938.7911259215,361938.8303219471,0.09308816856565534,0.09308817864660364,50552.0,1060744.9621243833,0.047657072911058765,0.8755205791421053,1.1421776070413652,44259.31631679171,0.0,0.0,23859.054802,44176.815774,0.8755205791421053,1.1421776070413652,44259.31631679171,0.0,0.0,23859.054802,44176.815774,42098.0,156256.37694632928,0.26941620446287295,0.4388166934560925,2.2788558751584023,18473.305161114582,0.0,0.0,13569.177658,13619.177658,0.4388166934560925,2.2788558751584023,18473.305161114582,0.0,0.0,13569.177658,13619.177658,910.0,212079.61842806442,0.004290841367713343,1.3758149213059518,0.7268419498247478,1251.9915783884162,0.0,0.0,897.00387,899.999999,1.3758149213059518,0.7268419498247478,1251.9915783884162,0.0,0.0,897.00387,899.999999,394812.0,2437273.893093888,0.16198918025533174,0.7546735653219271,1.32507622626668,297954.1796718807,0.0,0.0,175208.314913,310935.539784,0.7546736632561722,1.32507605431111,297954.21833749587,0.0,0.0,175208.354027,310935.578898,0.0,21773.970747771946,0.0,,,,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0,0.0
2020-06,2020-06,722961.5,4056531.386816628,168,1.0,2020-02-09,0.17822159649733307,1.2014470759880531,1.2014477311156018,0.8323296298154574,0.8323291759612814,868599.9802269369,868600.4538589321,0.21412381598964347,0.21412393274752112,64002.5,1085941.2121243833,0.05893735248779671,1.0073049880854437,0.9927479877774377,64470.037499938604,0.0,0.0,33223.42429,43502.398361,1.0073049880854437,0.9927479877774377,64470.037499938604,0.0,0.0,33223.42429,43502.398361,8310.0,146350.96623204357,0.056781312853269865,2.134516901648703,0.4684900828040289,17737.83545270072,0.0,0.0,7103.076507,8218.037421,2.134516901648703,0.4684900828040289,17737.83545270072,0.0,0.0,7103.076507,8218.037421,400.0,214182.7731899692,0.001867563828979002,0.9888006792410715,1.0113261661263464,395.5202716964286,0.0,0.0,160.0,160.0,0.9888006792410715,1.0113261661263464,395.5202716964286,0.0,0.0,160.0,160.0,649849.0,2583153.297855793,0.2515719839544259,1.2095058915667638,0.8267839015687843,785996.1941287699,0.0,0.0,357997.884541,514914.421734,1.209506615953734,0.8267834063987063,785996.664870918,0.0,0.0,357998.243135,514914.780328,400.0,26903.13741443861,0.014868154365718124,0.000983517857142857,1016.7583564827424,0.39340714285714284,0.0,0.0,0.0,0.0,0.000983517857142857,1016.7583564827424,0.39340714285714284,0.0,0.0,0.0,0.0
2020-07,2020-07,780201.12,4121847.7558642467,168,1.0,2020-02-16,0.189284312815773,1.287351737577308,1.2873554782152021,0.7767884804209914,0.7767862233253603,1004393.2674917618,1004396.1859416363,0.24367548899951208,0.24367619704358537,179872.0,1139320.8311720025,0.15787651298797753,0.8221452575792725,1.2163300715793262,147880.91177129888,0.0,0.0,41504.150128,121206.079629,0.8221553841267596,1.216315089953629,147882.7332536485,0.0,0.034689,41504.759628,121206.689129,2959.0,143417.29361299597,0.02063210039358786,1.3938932036072444,0.7174150770031079,4124.529989473836,0.0,0.0,1328.6420090000001,1359.0,1.3938932036072444,0.7174150770031079,4124.529989473836,0.0,0.0,1328.6420090000001,1359.0,30.0,218154.20176139777,0.00013751740630149292,0.33126652180625904,3.018717359506824,9.937995654187771,0.0,0.0,2.962963,4.938271,0.33126652180625904,3.018717359506824,9.937995654187771,0.0,0.0,2.962963,4.938271,596308.12,2592210.518093888,0.2300384617058336,1.4293872626854358,0.6996004694495933,852355.2313638984,0.0,0.0,301659.430602,416288.739605,1.4293894381989305,0.6995994046661119,852356.5286402605,0.0,0.023344,301660.016613,416289.325616,1032.0,28744.91122396242,0.03590200686164238,0.021773520457690123,45.92734564643234,22.470273112336205,0.0,0.0,0.0,0.0,0.021773520457690123,45.92734564643234,22.470273112336205,0.0,0.0,0.0,0.0
2020-08,2020-08,643683.0,4282655.392872151,168,1.0,2020-02-23,0.15029997535438305,1.7222299793044586,1.7222331126365773,0.5806425460111088,0.5806414896233727,1108570.159768632,1108572.17664125,0.2588511234440398,0.25885159438378,109653.0,1197053.610728806,0.09160241364063855,0.8515689970989644,1.1743029671191585,93377.09523889274,0.0,8148.856256,30341.43335,67326.2202,0.8515764372329409,1.1742927073573541,93377.91107190365,0.0,8149.070052,30341.647146,67326.433996,24195.0,147371.01980347215,0.16417746197498967,2.5948842657320115,0.38537364197932816,62783.22480938602,0.0,13531.530829,14257.313293,18303.865522,2.5948864082186622,0.38537332379280526,62783.276646850536,0.0,13531.556059,14257.338523,18303.890752,2821.0,219486.02914235013,0.012852754277906267,4.527852182785948,0.2208552663891754,12773.07100763916,0.0,2406.0658789999998,2801.0658789999998,2805.0,4.527852182785948,0.2208552663891754,12773.07100763916,0.0,2406.0658789999998,2801.0658789999998,2805.0,506436.0,2688832.0957830846,0.18834794511499894,1.8543065658438767,0.5392851529622394,939087.5999797096,0.0,104525.525142,293946.188215,405877.359385,1.8543090437649585,0.5392844323131901,939088.8548881505,0.0,104525.967466,293946.630539,405877.801709,578.0,29912.63741443861,0.019322936723760897,0.9498852519631855,1.0527587389458246,549.0336756347212,0.0,0.0,408.35714399999995,478.000001,0.9498852519631855,1.0527587389458246,549.0336756347212,0.0,0.0,408.35714399999995,478.000001
2020-09,2020-09,759555.4,4301998.052458055,168,1.0,2020-03-01,0.17655875031510274,1.7011374191882869,1.7011457060471318,0.5878419866145552,0.5878391230364686,1292108.112886527,1292114.4072149114,0.300350696846143,0.30035215996358466,144039.0,1171803.1433644309,0.12292081721716619,2.07000621891179,0.4830903360887987,298161.6257658353,0.0,35013.201558,88791.161969,117078.936894,2.070009739296908,0.4830895145158382,298162.1328385873,0.0,35013.351978,88791.312389,117079.087314,2035.0,149100.1864701388,0.013648540945370055,2.2992732145347086,0.43492004068005663,4679.0209915781315,0.0,535.692837,1977.857146,2035.000003,2.2992732145347086,0.43492004068005663,4679.0209915781315,0.0,535.692837,1977.857146,2035.000003,19160.0,225223.82676139777,0.08507092822065453,1.629479406120738,0.6136929354514984,31220.82542127334,0.0,5467.723965,5992.414264,16824.06826,1.629479406120738,0.6136929354514984,31220.82542127334,0.0,5467.723965,5992.414264,16824.06826,594300.4,2725530.859638126,0.21804941151130697,1.611887554522199,0.6203906700529265,957945.4184075646,0.0,98597.86837,259525.701187,437362.011666,1.61189741917319,0.6203868733240742,957951.2809735946,0.0,98599.333866,259527.166683,437363.477162,21.0,30340.03622396242,0.000692154743817158,4.815841033730159,0.2076480500489942,101.13266170833334,0.0,20.0,20.0,20.0,4.815841033730159,0.2076480500489942,101.13266170833334,0.0,20.0,20.0,20.0
2020-10,2020-10,702567.0,4359939.451267579,168,1.0,2020-03-08,0.16114145800711532,1.9687435689824786,1.9687527530587203,0.5079381671412077,0.5079357976497386,1383174.2630293132,1383180.715458206,0.31724620914796847,0.31724768908340445,148626.0,1178613.6433644309,0.12610239227821698,1.6170636595320145,0.618404843931379,240337.7034616052,0.0,17646.532406,71201.358357,96646.977705,1.6170677696436584,0.6184032721277741,240338.31433105835,0.0,17646.659903,71201.485854,96647.105202,744.0,156368.412660615,0.004757994196786994,3.4921653566354074,0.28635528329147303,2598.1710253367432,0.0,330.648052,595.223873,643.047905,3.4921653566354074,0.28635528329147303,2598.1710253367432,0.0,330.648052,595.223873,643.047905,1561.0,225229.85057092155,0.006930697667485528,3.028317323459717,0.33021638526888086,4727.203341920618,0.0,655.889787,1144.499322,1212.03918,3.028317323459717,0.33021638526888086,4727.203341920618,0.0,655.889787,1144.499322,1212.03918,551632.0,2769021.252495269,0.19921551685560512,2.058457928404517,0.48580055302616093,1135511.2639616407,0.0,123688.363566,322702.861215,418141.595682,2.0584683937361,0.4857980831976777,1135517.0369734324,0.0,123689.627416,322704.125065,418142.85953200003,4.0,30706.292176343373,0.00013026646060124657,0.00199325,501.6932145992726,0.007973,0.0,0.0,0.0,0.0,0.00199325,501.6932145992726,0.007973,0.0,0.0,0.0,0.0
2020-11,2020-11,865344.91,4455069.361981864,168,1.0,2020-03-15,0.19423825751952967,2.202592842971619,2.2025999422018767,0.4540103738150961,0.45400891048799735,1906002.5054679196,1906008.6487506884,0.42782779584379427,0.4278291747859093,164449.0,1233544.8338406214,0.1333141653943706,1.4827241974376475,0.6744342621022428,243832.5115444237,0.0,29073.261021,63265.532205,106941.454977,1.4827285893040028,0.6744322644169173,243833.23378245396,0.010552,29073.379762,63265.650946,106941.573718,1000.0,164540.71027966263,0.006077523296820245,3.5896547842474327,0.27857832022965656,3589.6547842474324,0.0,81.360824,1000.000005,1000.000005,3.5896547842474327,0.27857832022965656,3589.6547842474324,0.0,81.360824,1000.000005,1000.000005,450.0,226252.0827137787,0.0019889319673988357,3.331984276455027,0.30012146427771336,1499.3929244047622,0.0,50.0,450.0,450.0,3.331984276455027,0.30012146427771336,1499.3929244047622,0.0,50.0,450.0,450.0,698930.91,2798069.7882095547,0.2497903779759675,2.3708747821851692,0.4217852446337667,1657077.6690087323,0.0,184950.036588,368940.686438,545449.29601,2.370882418372529,0.4217838861390862,1657083.0061761125,0.16431600000000002,184951.042966,368941.692816,545450.302388,515.0,32661.946938248137,0.01576758424639161,0.006532519648636154,153.08028965649999,3.3642476190476196,0.0,0.0,0.0,0.0,0.006532519648636154,153.08028965649999,3.3642476190476196,0.0,0.0,0.0,0.0
2020-12,2020-12,1224406.22,4797568.0643628165,168,1.0,2020-03-22,0.2552139341378199,1.6501118691289904,1.6501193116364623,0.6060195182571766,0.606016784936767,2020407.2362573617,2020416.3489098027,0.421131541887921,0.4211334413195328,305141.0,1345376.524316812,0.22680713873385885,0.8120025903400174,1.2315231649461373,247775.28241894324,4820.955999,12413.117112,65460.894868999996,201243.665437,0.8120073651838581,1.2315159232251247,247776.73941956763,4821.135487,12413.2966,65461.074357,201243.844925,1516.0,172168.24599394834,0.008805340330023963,2.4251390179924135,0.4123474953727903,3676.510751276499,43.216353,794.702261,809.9083400000001,809.9083400000001,2.4251390179924135,0.4123474953727903,3676.510751276499,43.216353,794.702261,809.9083400000001,809.9083400000001,125.0,228893.66009473108,0.0005461051212526676,6.655862477630662,0.15024348885825803,831.9828097038327,84.440743,99.82715300000001,110.0,120.0,6.655862477630662,0.15024348885825803,831.9828097038327,84.440743,99.82715300000001,110.0,120.0,917423.22,3016320.19892384,0.30415312682231727,1.927171697603201,0.5188951255581884,1768032.0643079947,68604.373832,163483.638271,400234.895152,669615.374465,1.9271798664482935,0.5188929260883964,1768039.5585961633,68605.499199,163484.763638,400236.020519,669616.499832,201.0,34809.435033486225,0.0057742965321511425,0.4553345419331912,2.196187435625573,91.52224292857142,0.0,0.0,0.0,201.0,0.4553345419331912,2.196187435625573,91.52224292857142,0.0,0.0,0.0,201.0
2020-13,2020-13,2752717.445,5582384.0131723415,168,1.0,2020-03-29,0.49310786189280686,1.2721261342434693,1.2721359256025775,0.7860855720841691,0.7860795217510473,3501803.8019724097,3501830.754817437,0.627295398114759,0.6273002263109138,737809.1,1486055.8957453833,0.4964881214174828,0.7542344698124939,1.3258476508619457,556481.0553613332,17082.242453,32639.373002,128756.475159,393453.468873,0.7542516285095899,1.3258174887550613,556493.7152041949,17083.660231,32640.79078,128757.892937,393454.886651,5247.0,181041.34123204357,0.028982330578709293,4.2846168858352485,0.23339309596289814,22481.38479997755,1535.413201,2411.082677,3914.143658,4450.187339,4.2846168858352485,0.23339309596289814,22481.38479997755,1535.413201,2411.082677,3914.143658,4450.187339,1650.0,231935.65414235013,0.007114042065250197,4.802431259109769,0.20822786335631402,7924.011577531119,50.0,1250.0,1250.0,1650.0,4.802431259109769,0.20822786335631402,7924.011577531119,50.0,1250.0,1250.0,1650.0,2007256.345,3641276.8358286023,0.5512506836199484,1.451319520784042,0.6890281469236857,2913170.3167161276,126483.582402,252073.535273,543324.55525,1409086.687298,1.4513268484352289,0.6890246680671318,2913185.025190466,126485.36141499999,252075.314286,543326.334263,1409088.466311,755.0,42074.286223962416,0.017944451772303808,2.3130247100965344,0.43233433505267865,1746.3336561228834,160.0,160.0,300.0,508.378377,2.3130247100965344,0.43233433505267865,1746.3336561228834,160.0,160.0,300.0,508.378377
2020-14,2020-14,3243830.31,5675725.360017579,168,1.0,2020-04-05,0.5715270039052688,0.9022385874356127,0.9022543265478049,1.108354280038332,1.1083349456756704,2926708.8767752256,2926759.9317844077,0.5156537166847976,0.5156627120124331,1331133.1,1506713.8646144308,0.8834677447802195,0.2841416321135328,3.5193716336521774,378230.3315943465,7341.186332,13882.849327,86195.964722,365537.561098,0.28416481416211403,3.5190845247628264,378261.1899865388,7344.1628009999995,13885.825796,86198.941191,365540.537567,2020.0,180914.8025415674,0.011165476631111377,3.019884173095917,0.3311385280630888,6100.166029653752,169.894105,345.65700699999996,1656.970151,1905.519782,3.019884173095917,0.3311385280630888,6100.166029653752,169.894105,345.65700699999996,1656.970151,1905.519782,2090.0,233553.5231899692,0.008948698231796842,2.4679728154138694,0.4051908488434075,5158.063184214987,214.615385,630.35511,1063.609041,1069.998817,2.4679728154138694,0.4051908488434075,5158.063184214987,214.615385,630.35511,1063.609041,1069.998817,1905992.21,3708262.6870190785,0.5139852191895686,1.3298366850272334,0.7519720363102491,2534658.3622341305,78142.85439,175430.161842,595715.027817,1372276.278286,1.3298477428317772,0.7519657835945944,2534679.4383234507,78145.10015,175432.407602,595717.273577,1372278.524046,2595.0,46280.48265253384,0.05607115248738497,0.9866702978973986,1.0135097834920208,2560.409423043749,0.0,400.0,591.850888,1480.781158,0.9866702978973986,1.0135097834920208,2560.409423043749,0.0,400.0,591.850888,1480.781158
2020-15,2020-15,3147605.25,6008506.406386627,168,1.0,2020-04-12,0.5238581832340752,0.882639429605062,0.8826638023706169,1.1329654743018347,1.132934190021441,2778200.5024818988,2778277.218326716,0.4623778880436682,0.46239065591635214,1500167.81,1656990.7644358594,0.9053567721668917,0.3264825410604263,3.062950921516251,489778.5986258548,11057.920952,16928.816914,111073.557637,449867.510578,0.3265072548871465,3.0627190821399624,489815.67351316236,11061.189398,16932.08536,111076.826083,449870.779024,14449.0,181223.83527966263,0.07973013029827154,6.803500641065052,0.14698315657738445,98303.78076274894,3962.373457,11294.750124,12999.743672,14150.791332,6.803500641065052,0.14698315657738445,98303.78076274894,3962.373457,11294.750124,12999.743672,14150.791332,1285.0,235715.6481899692,0.005451483640850123,10.281906283093551,0.09725822940482265,13212.249573775214,1122.150944,1172.613855,1174.189008,1282.899793,10.281906283093551,0.09725822940482265,13212.249573775214,1122.150944,1172.613855,1174.189008,1282.899793,1628188.44,3884430.086542888,0.4191576122429519,1.335121508529652,0.7489954986204095,2173829.4061833406,89987.15887,137461.973955,476281.51889300003,1034057.294733,1.335145904423237,0.7489818129142859,2173869.1272952594,89990.999056,137465.814141,476285.359079,1034061.134919,3515.0,50146.07193824813,0.07009522110382865,0.8749737486805051,1.142891431323556,3075.5327266119757,0.0,203.888889,1198.951737,2095.000003,0.8749737486805051,1.142891431323556,3075.5327266119757,0.0,203.888889,1198.951737,2095.000003
2020-16,2020-16,4888732.22,6790449.322755673,168,1.0,2020-04-19,0.7199423760688747,0.5894908062552114,0.5895235103508429,1.6963792978427972,1.6962851903987177,2881862.6979336296,2882022.579499669,0.42439941172613355,0.4244229567904496,3007112.31,2029760.6079477642,1.4815108236041734,0.22505885936913633,4.443282094306819,676777.2664834887,6770.540457,14940.868812,147204.061551,824805.893741,0.225090682041776,4.4426539158755745,676872.9608341205,6778.186119,14948.514474,147211.707213,824813.539403,50793.0,172941.3458749007,0.29370073271397895,2.0349188164858396,0.49142009592644537,103359.63144576525,6979.216127,8974.231598,10610.668324,16950.191434,2.034921156139443,0.49141953091546464,103359.75028379072,6979.226926,8974.242397,10610.679123,16950.202233,1300.0,231135.09557092155,0.005624416304191709,6.82067412422139,0.14661307398470008,8866.876361487806,781.153902,794.694866,896.642065,899.938209,6.82067412422139,0.14661307398470008,8866.876361487806,781.153902,794.694866,896.642065,899.938209,1825655.91,4299814.077852411,0.42458950013760677,1.143444100128273,0.8745508415215215,2087535.479153813,63007.341268000004,100563.699897,504110.175161,1141986.536358,1.1434790276108269,0.8745241284305751,2087599.2447187593,63012.889613,100569.248242,504115.723506,1141992.084703,3871.0,56798.1955096767,0.06815357363493174,1.3749414330216319,0.7273037061675827,5322.398287226737,0.0,323.07520999999997,1928.3514599999999,2856.669875,1.3749414330216319,0.7273037061675827,5322.398287226737,0.0,323.07520999999997,1928.3514599999999,2856.669875
2020-17,2020-17,6740843.58,7706211.061862815,168,1.0,2020-04-26,0.8747286475658171,0.5131315419202941,0.5131618812925733,1.948818028721634,1.9487028098836154,3458939.4600489154,3459143.973011765,0.44885085968730126,0.4488773984053831,5091124.4,2425227.6851501456,2.0992356433885955,0.18416214016355972,5.429997713492421,937592.3653429189,8008.298451,24124.519851,198889.021357,1219526.354057,0.1841950674022364,5.4290270315233125,937760.0020111705,8020.809825,24137.031225,198901.532731,1219538.865431,8582.0,174566.95480347212,0.04916165267167337,1.0834172059327503,0.9230054631992543,9297.886461314863,339.123597,921.919806,1563.257076,6669.137929,1.083435335125134,0.922990018490123,9298.0420460439,339.136315,921.9325240000001,1563.269794,6669.150647,30.0,225123.06116615963,0.00013326044806159372,5.101696652780643,0.19601322227870158,153.0508995834193,0.0,19.384369000000003,29.999317000000005,29.999317000000005,5.101696652780643,0.19601322227870158,153.0508995834193,0.0,19.384369000000003,29.999317000000005,29.999317000000005,1622490.72,4815458.821066697,0.3369337752203213,1.5431815318388822,0.6480119022733395,2503797.714683971,56479.750203,154279.805519,683431.184953,1149044.800273,1.5432047210606559,0.6480021648149785,2503835.3389811027,56482.861735,154282.917051,683434.2964849999,1149047.911805,18616.46,65834.53967634337,0.2827764892338047,0.4348691384604741,2.2995423486251636,8095.723921383877,0.0,530.768156,2055.090065,8873.633748,0.4348691384604741,2.2995423486251636,8095.723921383877,0.0,530.768156,2055.090065,8873.633748
2020-18,2020-18,4706783.513,8629734.86555329,168,1.0,2020-05-03,0.545414614276012,1.022852547194709,1.0228922986936115,0.9776580238692423,0.9776200302584657,4814345.50536611,4814532.607065762,0.5578787274894386,0.5579004085378795,2855696.353,2733700.668602526,1.0446265700552497,0.3906412549945299,2.5598934757006218,1115552.8072192222,5574.251416,40660.428952,276184.304059,1192473.559086,0.390685853279693,2.5596012540645985,1115680.1663795125,5583.163026,40669.340562,276193.215669,1192482.470696,18865.0,187631.0178987102,0.1005430776386023,2.4491465376438932,0.40830549933611215,46203.14943265205,1731.896321,3110.2910779999997,15614.272288,16556.256905000002,2.4491465376438932,0.40830549933611215,46203.14943265205,1731.896321,3110.2910779999997,15614.272288,16556.256905000002,550.0,228967.61176139774,0.0024020864600410963,0.00899030940805603,111.2308770045134,4.944670174430817,0.0,0.0,0.0,0.0,0.00899030940805603,111.2308770045134,4.944670174430817,0.0,0.0,0.0,0.0,1825021.16,5400420.020114316,0.33794059595412135,1.9999058176869349,0.500023546687107,3649870.435285758,90320.539377,267878.479528,821851.501378,1460783.8788679999,1.9999390810963262,0.5000152301898216,3649931.1417117515,90325.319219,267883.25937,821856.28122,1460788.65871,6651.0,79015.54717634336,0.08417330813588617,0.4074126921172529,2.4545136156735174,2709.7018152718492,0.0,45.852948,689.954924,4434.424729,0.4074126921172529,2.4545136156735174,2709.7018152718492,0.0,45.852948,689.954924,4434.424729
2020-19,2020-19,5502665.88,9062145.565791385,168,1.0,2020-05-10,0.6072144659397181,0.9043097159422057,0.9043532658860635,1.1058158309823025,1.1057625794276578,4976114.218867667,4976353.859657809,0.5491099412099445,0.5491363853658459,3365932.46,3044178.577173955,1.1056948121370538,0.30494141478285697,3.2793184248590213,1026412.2064159422,12094.468421,24125.839062,232821.358161,1113182.679718,0.3049930197432447,3.2787635626606795,1026585.9052272083,12105.779568,24137.150209,232832.669308,1113193.990865,11759.0,192078.85123204355,0.061219649766617854,1.2306360456624446,0.8125879324960822,14471.049260944685,428.43543,661.267853,3782.805119,6087.0817,1.2306522841598775,0.8125772103715424,14471.240209436,428.448422,661.280845,3782.818111,6087.094692,5280.0,245671.48080901676,0.02149211614882003,1.0799451385954835,0.925972963127131,5702.1103317841535,432.194007,491.61686199999997,569.494507,618.92387,1.0799451385954835,0.925972963127131,5702.1103317841535,432.194007,491.61686199999997,569.494507,618.92387,2111378.42,5482387.585590506,0.3851202395010137,1.8556510677247908,0.5388944168399599,3917981.6194440816,67514.946274,288268.94678,1053551.958242,1671019.96859,1.855683209101717,0.5388850829145947,3918049.482053713,67519.848596,288273.849102,1053556.860564,1671024.870912,8316.0,97829.07098586716,0.08500540704512433,1.3878054057045122,0.7205621161940605,11540.989753838723,0.0,713.640475,4079.653589,5902.522103,1.3878054057045122,0.7205621161940605,11540.989753838723,0.0,713.640475,4079.653589,5902.522103
2020-20,2020-20,5028122.01,9471729.211743765,168,1.0,2020-05-17,0.5308557600829377,0.7690504709602222,0.769111744944525,1.3003047755128718,1.3002011821729866,3866879.599835959,3867187.692905072,0.40825487230372987,0.40828739995124025,3406508.3,3338502.8961620503,1.0203700299065575,0.30880121545019573,3.238329222707618,1051933.9034811798,2287.461146,14242.060752,275979.675422,1239058.153017,0.30886646309436755,3.2376451298128517,1052156.1701226067,2301.052173,14255.651779,275993.266449,1239071.744044,8455.0,198933.00670823402,0.04250174538607644,1.615733371561534,0.6189139975697504,13661.02565655277,158.463604,963.647321,3429.810798,6170.019743,1.6157592427205834,0.6189040876635926,13661.244397202534,158.478461,963.662178,3429.825655,6170.0346,85080.0,245230.97634473105,0.34693822643514505,0.5496059825567495,1.8194852889847228,46760.47699592825,1741.658349,1973.2198680000001,2221.658164,69318.94560199999,0.5496059825567495,1.8194852889847228,46760.47699592825,1741.658349,1973.2198680000001,2221.658164,69318.94560199999,1511960.71,5572327.553983362,0.2713337820421521,1.8133239029143353,0.5514734562274404,2741674.495710329,53684.697106,179170.233082,707042.129987,1179594.43276,1.8133805517053347,0.5514562285669065,2741760.1464565895,53690.455108,179175.991084,707047.887989,1179600.190762,16118.0,116734.77854539097,0.13807367607874205,0.797068385237841,1.2545974956736057,12847.14823326352,0.0,223.971062,4168.749726,7717.492821,0.7970799499454424,1.2545792929159074,12847.33463322064,0.011531,223.98259299999998,4168.761257,7717.504352
2020-21,2020-21,6297372.59,9926636.469124718,168,1.0,2020-05-24,0.634391378145761,0.8781526904073559,0.8782048661488184,1.1387541266156365,1.138686471170774,5530054.682406039,5530383.252490188,0.5570924954899302,0.5571255953304625,4511072.19,3599051.3193168123,1.2534059088816527,0.3381474647191611,2.957289657133825,1525407.6242136138,2486.520775,35661.086598,448708.66522,1482728.793079,0.3381973597972093,2.9568533610067873,1525632.704512615,2499.501789,35674.067612,448721.646234,1482741.774093,21411.0,202000.4512320436,0.10599481273140615,5.080856484270838,0.1968172104635842,108786.21818472292,5851.652896,6401.215115,13356.905798,19889.832631,5.080868708950975,0.19681673691711385,108786.47992734933,5851.673216,6401.235435,13356.926118000001,19889.852951,220.0,237149.4046185406,0.0009276852301352991,12.766893903984808,0.07832758754953541,2808.716658876658,163.538928,182.46757,205.59834999999998,219.999099,12.766893903984808,0.07832758754953541,2808.716658876658,163.538928,182.46757,205.59834999999998,219.999099,1743159.4,5766204.167019077,0.3023062225181582,2.2170480193216826,0.45105022141376766,3864668.0951319723,101662.327293,242929.055262,915009.898088,1390423.311412,2.2171048498656325,0.4510386597461121,3864767.159828866,101668.710538,242935.438507,915016.281333,1390429.694657,21510.0,122226.66265253384,0.17598451543382695,1.31958338984601,0.7578149343912974,28384.23871558768,0.0,2249.0824780000003,9507.504095,14979.056573,1.3196983945367422,0.7577488948533828,28386.712466485325,0.152929,2249.235407,9507.657024,14979.209502
2020-22,2020-22,6900375.59,10253395.689362813,168,1.0,2020-05-31,0.6729844238000745,0.622164847259822,0.6222212358967824,1.607291065067825,1.6071454047349258,4293171.124987754,4293560.227761788,0.41870725124181263,0.41874519991616627,5579261.44,3774352.3463406214,1.4782036566907453,0.3926140408575942,2.547030660991342,2190496.37895936,6611.933292,70744.199421,656104.696317,1784190.783178,0.39266036834865964,2.546730153097748,2190754.852143873,6626.057893,70758.324022,656118.820918,1784204.907779,40020.0,203340.7515891864,0.1968124917766275,2.362934266969937,0.42320263156635785,94564.62936413687,3451.2822770000002,4616.257638,16443.088821,29723.066136,2.3629704318240714,0.4231961545232117,94566.07668159934,3451.370794,4616.346155,16443.177338,29723.154653,800.0,238671.1308090168,0.0033518926117635703,7.913434535194108,0.1263673813882724,6330.747628155287,333.868486,344.793804,400.0,400.0,7.913434535194108,0.1263673813882724,6330.747628155287,333.868486,344.793804,400.0,400.0,1263115.15,5908784.970590506,0.21376901618299507,1.5768177532084493,0.6341886993377882,1991702.3928665533,25929.218415,120452.064907,517482.65657,937557.263286,1.5769164242590776,0.634149016787529,1991827.0257654684,25936.52485,120459.371342,517489.963005,937564.569721,17179.0,128241.49003348622,0.13395820647057552,0.5868292737455113,1.7040731346229114,10081.14009367414,0.0,614.515088,2936.17158,6137.324908,0.5868679135422997,1.703960937247463,10081.803886743166,0.036698,614.551786,2936.208278,6137.361606
2020-23,2020-23,10601807.28,10126732.492517576,168,1.0,2020-06-07,1.0469129393744179,0.5945610531935381,0.5946137943211489,1.6819130594389702,1.6817638769071397,6303421.7021517195,6303980.853422379,0.6224536598363966,0.6225088752053295,8156937.22,3641068.9017572887,2.240258956940699,0.22087121185004313,4.527525301391172,1801632.6087661218,1562.331644,66374.701749,462151.136067,1897042.167224,0.22091411541220882,4.526646014149329,1801982.5704292217,1580.370788,66392.740893,462169.175211,1897060.206368,24545.0,216532.63623204356,0.11335473685221642,1.6851569753870053,0.5934165271281892,41362.17796087405,1554.328489,2853.204171,4042.642879,20408.333399,1.6851668500282921,0.5934130498610337,41362.42033394443,1554.341758,2853.21744,4042.656148,20408.346668000002,0.0,240541.8927137787,0.0,,,,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0,0.0,2412175.06,5892019.702733363,0.40939697789553714,1.8434069513217002,0.5424738141965952,4446620.2734088395,70662.576564,362994.272044,1163705.066145,1824113.563797,1.8434899914335474,0.542449378432683,4446820.580695617,70673.797323,363005.492803,1163716.286904,1824124.784556,8150.0,136564.35908110527,0.05967882143509884,1.6949591189733433,0.5899847310805418,13813.916819632746,0.499444,1788.902822,3275.2823710000002,6089.350328,1.695115455123053,0.5899303183023644,13815.190959252883,0.571576,1788.974954,3275.354503,6089.42246
2020-24,2020-24,8161879.32,10000046.285791386,168,1.0,2020-06-14,0.8161841542270505,0.7739261608282494,0.773976084123447,1.292112930941381,1.292029586589271,6316691.927271083,6317099.3951817425,0.6316662690097931,0.6317070156122601,5848460.0,3667596.3302691933,1.5946302355392357,0.2253446328817025,4.437647292558162,1317919.0716233219,3818.0825720000003,41210.498277,320083.198992,1412954.258076,0.22538491082215845,4.436854252364113,1318154.6355469606,3829.6236200000003,41222.039325,320094.74004,1412965.799124,13797.0,222280.2569463293,0.06207028995531239,3.655253783563418,0.27357881537437995,50431.536451824475,1769.232425,3312.354393,10705.949102,11669.517327,3.655253783563418,0.27357881537437995,50431.536451824475,1769.232425,3312.354393,10705.949102,11669.517327,2840.0,240249.80938044537,0.011821029150132412,2.8076983069722927,0.3561636225361973,7973.863191801312,0.0,1199.1002039999998,1240.0,1640.0,2.8076983069722927,0.3561636225361973,7973.863191801312,0.0,1199.1002039999998,1240.0,1640.0,2289073.32,5727520.732495268,0.39966216220098005,2.155297645215088,0.4639730397423623,4933634.336320683,110501.508003,441852.020033,1002062.2418130001,1673597.296671,2.1553697322615344,0.46395752201212553,4933799.348855422,110510.420349,441860.932379,1002071.154159,1673606.209017,7709.0,142394.15670015287,0.05413845749466575,0.8740106158616004,1.1441508625318002,6737.747837677078,0.0,508.023217,1156.302835,5600.921034,0.8741282348714191,1.1439969104156624,6738.65456262377,0.046357,508.069574,1156.349192,5600.967391
2020-25,2020-25,10339963.992,10098032.75090448,168,1.0,2020-06-21,1.0239582547475745,0.602722165601441,0.6027775722558346,1.6591392470229225,1.658986740760112,6232125.489499161,6232698.3923105085,0.6171623367869301,0.6172190708880644,7805167.292,3739889.465626336,2.0870048068901506,0.2068357348568089,4.834754500678009,1614387.5125211491,7443.320703,55126.275771,420799.743764,1618142.011193,0.20688110045627703,4.833694319077462,1614741.5986143,7459.829231,55142.784299,420816.252292,1618158.519721,121549.0,198051.4093808531,0.6137244889091454,0.9144435839324931,1.0935611748726786,111149.7031834106,247.74710199999998,5812.786988,38131.053318,45175.63386,0.9144547504843935,1.0935478212238414,111151.06046662753,247.81294,5812.852826,38131.119156,45175.699698,5250.0,240104.57128520726,0.02186547291414876,20.52838594799805,0.048713035819434265,107774.02622698976,5122.173245,5250.0,5250.0,5250.0,20.52838594799805,0.048713035819434265,107774.02622698976,5122.173245,5250.0,5250.0,5250.0,2359583.7,5771660.612197648,0.408822323165248,1.8593636629846473,0.5378184052466647,4387324.191550868,104157.583792,354911.039752,968278.629062,1622575.660397,1.859451734629164,0.537792931850115,4387532.0039677005,104168.05020499999,354921.50616499997,968289.095475,1622586.12681,48414.0,148321.69241443858,0.3264121330595542,0.2374650171859263,4.21114660108877,11496.631342039436,370.22342,895.287669,1360.125873,6425.222857,0.23752824644912165,4.210025607266878,11499.692523587777,370.364994,895.429243,1360.267447,6425.364431
2020-26,2020-26,8081872.5,10385791.622767577,168,1.0,2020-06-28,0.7781662480386223,0.5142899042680072,0.5143616098754037,1.9444286028194695,1.944157535867101,4156425.43433124,4157004.9499077536,0.4002030452083774,0.4002588440918485,6097028.0,3826650.08693586,1.593306903292565,0.17925989397337044,5.5784926445876,1092952.5928326708,8475.402829,42039.514448,228483.183514,1148659.786373,0.17931148519588472,5.576887609332848,1093267.1459608946,8489.435284,42053.546903,228497.215969,1148673.818828,8925.0,187522.92011299595,0.04759418205850277,2.7791596472075613,0.3598209987701779,24803.999851327484,1032.191091,1197.507701,6287.468161,6941.748051,2.77928614100614,0.35980462221784265,24805.1288084798,1032.247136,1197.563746,6287.524206,6941.804096,8800.0,237928.13676139773,0.036985957692027546,12.612427382997577,0.07928687869775719,110989.36097037866,5614.971431,6817.508366,6817.508366,6817.508366,12.612427382997577,0.07928687869775719,110989.36097037866,5614.971431,6817.508366,6817.508366,6817.508366,1931805.5,5944540.762733363,0.32497136063236204,1.4804971108839837,0.6754488020600825,2860032.4615397896,74164.95978,213720.800921,594805.145687,1327553.830816,1.4806287704464223,0.6753887402164227,2860286.802206636,74177.009449,213732.85059,594817.195356,1327565.880485,35314.0,189144.7162239624,0.1867036029607373,1.9157797524964493,0.5219806706365394,67653.84617965961,779.638854,7366.491252,13323.856287,18475.475703,1.915844036806879,0.5219631560754243,67656.11631579812,779.749125,7366.601523,13323.966558,18475.585974
2020-27,2020-27,7987858.23,11020503.7090771,168,1.0,2020-07-05,0.7248178886252501,0.42963119540140954,0.4297030984252678,2.327577724112161,2.3271882461743894,3431833.0800518873,3432407.431212776,0.3114043759383919,0.3114564925363307,6690744.0,4073399.0274120504,1.6425456860411796,0.19244896661847993,5.196182746891274,1287626.7687087948,10192.042216,54549.187628,278140.61629,1194065.794476,0.19250610644083274,5.194640411613918,1288009.076632363,10208.348634,54565.494046,278156.922708,1194082.100894,78083.0,188690.55404156737,0.41381509740439254,0.2587455168352251,3.8648012619937377,20203.626191044885,1477.268243,1944.7711550000001,2047.128833,2912.675698,0.25875068859175254,3.8647240146199717,20204.030017309815,1477.285313,1944.788225,2047.145903,2912.692768,687.0,236867.48795187395,0.0029003558316098776,13.794079186869267,0.07249487163680421,9476.532401379185,297.359203,685.3875059999999,685.3875059999999,687.000001,13.794079186869267,0.07249487163680421,9476.532401379185,297.359203,685.3875059999999,685.3875059999999,687.000001,1197670.23,6308279.965114315,0.18985686060594753,1.7424727352732952,0.5738970715333211,2086907.7216234964,58689.474956,138896.87314,515297.948951,888821.863935,1.7426244534228974,0.5738471063204583,2087089.4299346257,58697.797966,138905.19615,515306.271961,888830.186945,20674.0,213261.67455729572,0.09694193784662251,1.3363435257847749,0.7483105808536354,27627.566052074435,1337.841992,1759.0420510000001,7133.631199,14049.378029,1.3364772123456732,0.7482357280487286,27630.329888034445,1337.964515,1759.164574,7133.753722,14049.500552
2020-28,2020-28,7859022.62,11611275.980029479,168,1.0,2020-07-12,0.6768440121065874,0.5696151734260194,0.5696874256032828,1.755571211323917,1.7553485561683733,4476618.53265031,4477186.364145767,0.38554061933845657,0.385589522791999,6761377.0,4352535.838781099,1.5534339636577197,0.27881817128497105,3.586566813028597,1885194.7705082637,41247.097243,70257.321968,290756.753164,1274915.934148,0.27887690672733767,3.585811431054475,1885591.9029773662,41263.389836,70273.614561,290773.045757,1274932.226741,27559.0,189624.2742796626,0.1453347684767157,4.267217572409297,0.23434474175062836,117600.24907802782,7471.728064,7572.388782,7579.385774,9163.899218999999,4.267217572409297,0.23434474175062836,117600.24907802782,7471.728064,7572.388782,7579.385774,9163.899218999999,5250.0,236382.68438044537,0.022209748627570386,23.304495853158727,0.04291017519971188,122348.60322908332,4959.178114,4967.668046,5177.844569,5227.844569,23.304495853158727,0.04291017519971188,122348.60322908332,4959.178114,4967.668046,5177.844569,5227.844569,1050368.62,6612275.513983361,0.15885130886919713,2.214256705173727,0.4516188198339639,2325785.759739075,62063.297018,124381.937589,579046.73298,797704.51653,2.2144066770647646,0.4515882337048937,2325943.2855073027,62070.306462,124388.947033,579053.742424,797711.525974,14468.0,220452.66860491477,0.06562859996913392,1.7761809948506908,0.5630056863006024,25697.786633499796,972.416137,1374.813249,6776.0279279999995,10174.600009,1.7765999954703435,0.5628729047335477,25703.848734464933,972.682247,1375.079359,6776.294038,10174.866119
2020-29,2020-29,8186604.0,12195172.100267574,168,1.0,2020-07-19,0.6712987674704793,0.47859225855880444,0.478669635370955,2.089461294278604,2.0891235334470903,3918045.298286543,3918678.7516064025,0.3212783932914385,0.32133033625006596,6929495.0,4709602.641697766,1.471354491491024,0.23097357386031497,4.329499618881796,1600530.2251971834,23012.236485,86582.089304,276248.385767,1274056.287337,0.23103598349703788,4.328330093276665,1600962.6924628066,23029.270006,86599.122825,276265.419288,1274073.320858,19620.0,180762.83380347214,0.10854001116917174,5.808193747890669,0.1721705651370815,113956.76133361492,4616.325848,7684.970315,7750.968586,8082.872697999999,5.808193747890669,0.1721705651370815,113956.76133361492,4616.325848,7684.970315,7750.968586,8082.872697999999,3120.0,231621.46414235013,0.013470254199250324,15.386272560038917,0.06499299918793787,48005.17038732142,1900.0,1900.0,1900.0,1900.0,15.386272560038917,0.06499299918793787,48005.17038732142,1900.0,1900.0,1900.0,1900.0,1222274.0,6849696.617019077,0.17844206369127077,1.7176856381002747,0.5821787047750947,2099482.4956233753,55797.323599999996,125417.505605,477968.119521,739647.593382,1.7178420723249332,0.5821256890318193,2099673.7011088855,55805.317836,125425.499841,477976.113757,739655.587618,12095.0,223483.54360491477,0.05412031599687777,4.636508874999999,0.21567951813744782,56078.57484312498,2247.911426,2707.422977,4131.711019,5780.35954,4.636790752714503,0.21566640664441736,56081.98415408191,2248.075828,2707.587379,4131.875421,5780.523942
2020-30,2020-30,8481985.1,12872210.290743764,168,1.0,2020-07-26,0.6589377355106825,0.5395948861562432,0.5396638386843208,1.8532421741862906,1.8530053865346263,4576835.78441345,4577420.638729212,0.3555594323769394,0.35560486779964856,7264771.1,5046992.361935861,1.4394258162129396,0.3347616277875544,2.9872001955810106,2431966.5989399822,22677.578144,170268.712229,605122.05634,1752121.261978,0.33480906353398954,2.9867769690723467,2432311.208779791,22690.651307,170281.785392,605135.129503,1752134.335141,26965.0,177479.5361844245,0.1519330091779135,2.2338030025164515,0.44766704981301736,60234.49796285611,4107.040547,4378.31661,4809.486665,5900.558399,2.2338030025164515,0.44766704981301736,60234.49796285611,4107.040547,4378.31661,4809.486665,5900.558399,1564.0,232502.52366615966,0.0067268087044323015,5.876236604402083,0.17017694611732737,9190.434049284859,648.608688,648.608688,651.6585729999999,1051.658573,5.876236604402083,0.17017694611732737,9190.434049284859,648.608688,648.608688,651.6585729999999,1051.658573,1166397.0,7189512.63487622,0.1622358926447706,1.7496618138597413,0.5715390209002774,2040800.2907005607,46293.17829,198984.54839,432834.966479,668558.634868,1.7498553695380905,0.5714758016052321,2041026.0534631202,46302.249622,198993.619722,432844.037811,668567.7062,22288.0,225689.30550967666,0.09875523321615423,1.5548291230109144,0.6431574924860604,34654.03149366726,341.311764,4675.09067,8064.0307379999995,13491.122405,1.5550957160446828,0.643047234766652,34659.97331920389,341.549098,4675.328004,8064.268072,13491.359739
2020-31,2020-31,5646191.0,13522821.421696147,168,1.0,2020-08-02,0.41753054513765864,0.7196714245370772,0.7197665310996026,1.3895230043950153,1.389339399363678,4063402.3201784245,4063939.3099957965,0.30048480220696117,0.3005245121018586,4558827.0,5343037.611935861,0.8532275703648415,0.3068084369012847,3.259362780567045,1398686.585973373,16007.020558,44933.205577,278842.152059,1320338.619765,0.30687780940235415,3.2586259721662647,1399002.843204306,16018.570241,44944.75526,278853.701742,1320350.169448,24725.0,175706.55404156737,0.14071757388259257,0.008995166464949241,111.17081644865846,222.40549084587,0.0,0.0,0.0,11.762266,0.008995166464949241,111.17081644865846,222.40549084587,0.0,0.0,0.0,11.762266,85.0,233212.74985663584,0.00036447406950199985,3.157752238970588,0.31668095668138774,268.4089403125,0.0,45.0,45.0,45.0,3.157752238970588,0.31668095668138774,268.4089403125,0.0,45.0,45.0,45.0,1044180.0,7536768.736066696,0.13854478445161086,2.546141384553813,0.39275116694874374,2658629.9109234,92415.306146,247395.183772,449609.54789,749852.76376,2.5463357893602825,0.3927211816204455,2658832.9045342198,92423.388272,247403.265898,449617.630016,749860.845886,18374.0,234060.76979539095,0.07850098081819526,0.30503149666711077,3.2783499767282307,5604.648719761493,10.281535000000002,627.228322,831.485592,3903.384209,0.3054595054624638,3.27375636415703,5612.51295336731,10.567463,627.51425,831.77152,3903.670137
2020-32,2020-32,6543152.47,14215268.534196144,168,1.0,2020-08-09,0.4602904584081434,0.6879763237154856,0.6880643240544211,1.4535383930066068,1.453352491969787,4501533.981820499,4502109.781455565,0.31666893741695007,0.3167094431332988,5639551.47,5688057.67145967,0.9914722732677176,0.4224003793441992,2.3674221163166504,2382148.680259136,57703.225484,121805.741165,553075.084598,1349631.936437,0.42246574609816884,2.367055812775005,2382517.319432575,57716.264771,121818.780452,553088.123885,1349644.975724,10555.0,175981.25642251974,0.059977978419804664,0.02876001414193496,34.77049750618518,303.5619492681235,0.0,0.0,0.0,592.484423,0.02876001414193496,34.77049750618518,303.5619492681235,0.0,0.0,0.0,592.484423,560.0,234020.05938044537,0.0023929572596578593,0.2350691280849657,4.254067763583784,131.63871172758078,0.0,0.0,0.0,499.99998500000004,0.2350691280849657,4.254067763583784,131.63871172758078,0.0,0.0,0.0,499.99998500000004,855514.0,7872919.181900029,0.1086654111688128,2.338348786251321,0.4276521987992779,2000490.1235210125,76391.579872,187767.832391,334955.566659,586813.746849,2.338577073725593,0.4276104521998488,2000685.426651277,76399.010433,187775.262952,334962.99722,586821.17741,36972.0,244255.3650334862,0.15136617365572022,3.2043268346571385,0.31207802811631713,118470.37173094373,6214.42875,13087.177184,17104.062023,23029.458022,3.2044021539186813,0.31207069274282395,118473.15643468148,6214.53702,13087.285453999999,17104.170293,23029.566292
2020-33,2020-33,5932247.0,14802252.277172336,168,1.0,2020-08-16,0.4007665109956654,0.37261635735801113,0.3726982997938175,2.6837254464360414,2.6831353954477803,2210452.2680879897,2210938.3708569747,0.14933215747828416,0.14936499726238478,5393747.0,6057475.219078718,0.8904282403024565,0.2487009689638889,4.020893059508742,1341430.105246069,31118.84939,81394.6136,236902.772748,1072136.440331,0.2487659577044914,4.0198426232736315,1341780.6380707275,31130.798895,81406.563105,236914.722253,1072148.389836,13455.0,176251.45880347214,0.07633979367514283,0.16139697714352047,6.195902907839229,2171.596327466068,51.454623,230.63366499999998,231.216346,1688.531524,0.16139697714352047,6.195902907839229,2171.596327466068,51.454623,230.63366499999998,231.216346,1688.531524,20.0,235671.9046185406,8.486374322969075e-05,0.0013787380952380954,725.3009135337695,0.02757476190476191,0.0,0.0,0.0,0.0,0.0013787380952380954,725.3009135337695,0.02757476190476191,0.0,0.0,0.0,0.0,508394.0,8080562.305828599,0.06291567105834822,1.6814580246595903,0.5947219528138082,854843.1709887877,26811.9521,67020.159244,175302.91614,343351.142577,1.6817100126980693,0.5946328394606151,854971.2801956222,26816.540005,67024.747149,175307.504045,343355.730482,16631.0,252256.38884301,0.06592895456990858,0.722318199659546,1.3844314049837525,12012.873978537911,132.012754,455.115589,3347.388827,11676.513899,0.722492676251865,1.3840970751257753,12015.775698744766,132.11290400000001,455.215739,3347.488977,11676.614049
2020-34,2020-34,4273834.2,15392669.589374715,168,1.0,2020-08-23,0.277653864729881,0.6225020229557331,0.622625724899054,1.6064204823814865,1.6061013222062572,2660470.4352773973,2660999.1168733686,0.1728400924758284,0.17287443879846603,3682385.0,6443824.41223348,0.5714595501716435,0.40915170458949446,2.4440812265546072,1506654.0997047857,13015.408001,54382.906503,443323.166995,1080675.745862,0.40926077695952484,2.4434298527926077,1507055.7461640998,13028.670804,54396.169306,443336.429798,1080689.008665,2031.0,175822.17308918643,0.011551444077362005,3.4927799536949142,0.28630489560103206,7093.836085954371,460.30208000000005,505.004318,530.999993,759.73476,3.4929644885258897,0.286289769989051,7094.210876196082,460.31597200000004,505.01821,531.0138850000001,759.748652,210.0,237650.22604711202,0.000883651589535494,0.09774302399942587,10.230909164482918,20.52603503987943,0.0,0.0,0.0,50.0,0.09774302399942587,10.230909164482918,20.52603503987943,0.0,0.0,0.0,50.0,572027.2,8272263.151066695,0.06915002455237874,1.961254864157759,0.5098776391968006,1121891.128430543,40017.528957,74700.169228,224145.611611,390779.555923,1.9614644270616282,0.5098231638582659,1122011.0041116672,40021.712296,74704.352567,224149.79495,390783.739262,17181.0,263074.6269382481,0.06530846474993927,1.4442592243949532,0.6923964777991515,24813.817734329692,182.843504,2373.262423,6435.493472,8950.498958,1.4444841661895214,0.6922886545983755,24817.682459302167,182.976428,2373.395347,6435.626396,8950.631882
2020-35,2020-35,7288089.0,15728025.496219954,168,1.0,2020-08-30,0.4633823235950124,0.6406901221363533,0.6407552633760245,1.560816946366433,1.5606582686986907,4669406.631550613,4669881.386702907,0.2968844774999157,0.2969146627989164,6847991.0,6668595.729793004,1.0269015063254652,0.47703351244350556,2.096288780378776,3266721.199911514,56145.236164,249039.342721,693883.847133,1954178.874577,0.47708018576528366,2.096083697955096,3267040.8183989907,56155.473615,249049.580172,693894.084584,1954189.112028,3572.0,176076.61951775785,0.020286623004139134,2.8700473869520016,0.3484263028360667,10251.80926619255,473.020919,501.909337,515.778802,1600.223246,2.870728988233213,0.348343575481658,10254.243945969038,473.104716,501.993134,515.862599,1600.307043,1290.0,238812.6546185406,0.005401723799187017,6.514096944167591,0.1535132204158171,8403.185057976192,800.0,800.0,800.0,850.0,6.514096944167591,0.1535132204158171,8403.185057976192,800.0,800.0,800.0,850.0,400504.0,8371066.383209552,0.04784384469860609,3.2727287439392483,0.3055554181970918,1310740.9528626446,52443.314557,117457.723346,235807.613879,312008.835295,3.2730642533998564,0.3055240968646619,1310875.325743656,52448.04688,117462.455669,235812.346202,312013.567618,34732.0,273439.1090811052,0.12701913825245126,2.11052909230209,0.47381483801734076,73302.89643383618,2577.882854,5666.903936,16506.150839,23960.483505,2.110730989989523,0.4737695162209959,73309.90874431611,2578.120945,5667.142027,16506.38893,23960.721596
2020-36,2020-36,5944541.0,16131700.927589003,168,1.0,2020-09-06,0.36850057081292875,0.5789980620172731,0.5790813519728674,1.727121497636666,1.7268730837094106,3441877.7185822227,3442372.839138141,0.21336111635294466,0.21339180874912414,5502562.0,6875366.391281098,0.800330002336748,0.5067292281270318,1.9734405368646117,2788308.9949811366,42706.096663,158417.561691,663897.679548,1963090.65917,0.5067965234308459,1.9731784922878488,2788679.2915626825,42717.587061,158429.052089,663909.169946,1963102.149568,9155.0,176412.50999394833,0.05189541263436507,0.3743877500374147,2.6710275640697763,3427.5198515925313,100.0,100.0,234.949957,1023.845859,0.3743877500374147,2.6710275640697763,3427.5198515925313,100.0,100.0,234.949957,1023.845859,450.0,239210.70789235015,0.0018811866908671558,0.0499389794973545,20.024438025470157,22.472540773809524,0.0,0.0,0.0,50.0,0.0499389794973545,20.024438025470157,22.472540773809524,0.0,0.0,0.0,50.0,393018.0,8551508.918864314,0.0459589066361162,1.5595305823183014,0.6412185893228602,612923.5904015742,16923.137851,44083.271115,117388.913528,258892.033024,1.5598365942839598,0.6410927937352618,613043.8586122934,16927.007781,44087.141045,117392.783458,258895.902954,39356.0,289167.3995572957,0.13610109597503917,0.9451895897533653,1.0579888001738749,37198.881494333444,1298.119257,2317.925454,8870.237476,20040.747309,0.9452295703940683,1.05794405012435,37200.45497242895,1298.16911,2317.975307,8870.287329,20040.797162
2020-37,2020-37,6331316.0,16599207.203600906,168,1.0,2020-09-13,0.3814227946155484,0.9604289211667999,0.9604989288002883,1.0412014652631725,1.0411255754850768,6080778.995446099,6081222.235896126,0.3663294831410371,0.3663561856482466,5451353.0,7104208.956221575,0.7673413090173719,0.5241385376201202,1.9078925288351338,2857264.189471055,39351.573637,253553.649392,608801.269246,1699309.450946,0.5241941205752644,1.907690225335938,2857567.191780329,39360.719059,253562.794814,608810.414668,1699318.596368,1900.0,177103.5111844245,0.01072818933567872,3.257586934583689,0.30697569092743104,6189.4151757090085,266.011355,266.011355,299.999996,299.999996,3.257586934583689,0.30697569092743104,6189.4151757090085,266.011355,266.011355,299.999996,299.999996,1320.0,239975.0855709216,0.005500571014943511,11.979168570582516,0.08347824760190119,15812.502513168922,500.0,500.0,500.0,500.0,11.979168570582516,0.08347824760190119,15812.502513168922,500.0,500.0,500.0,500.0,858402.0,8764301.610590503,0.0979430008390782,3.6901151720853407,0.27099425176880987,3167602.243948401,150640.871359,312270.651012,448409.357276,627248.619943,3.6902686684242823,0.270982979791277,3167734.005512741,150645.255439,312275.035092,448413.741356,627253.004023,18341.0,313583.0400334862,0.05848849477969677,1.8494123781966503,0.5407122888271643,33920.07242850477,764.462149,1300.683365,8678.760844,13133.501128,1.849438869409378,0.5407045437080881,33920.5583038374,764.477485,1300.698701,8678.77618,13133.516464
2020-38,2020-38,6953138.6,16955409.013124716,168,1.0,2020-09-20,0.41008380243837034,1.2452195049795236,1.245287546662476,0.8030712625373179,0.8030273832578855,8658183.805546017,8658656.908798162,0.5106443494724283,0.5106722522644976,5771139.0,7280459.599078718,0.7926888298000156,0.5459304678531034,1.831735099769291,3150640.6143152914,75674.151382,183200.017361,695465.660465,2063821.728375,0.5459759853466795,1.8315823897731107,3150903.3020976502,75681.871845,183207.737824,695473.380928,2063829.448838,110.0,177185.63023204356,0.0006208178386472042,18.592622157826558,0.053784775031264234,2045.1884373609214,90.312131,101.946922,107.09413,107.09413,18.592622157826558,0.053784775031264234,2045.1884373609214,90.312131,101.946922,107.09413,107.09413,340.0,241289.72842806444,0.0014090943788407635,0.911343488645603,1.0972811156923437,309.856786139505,0.0,43.543076,47.439036,300.747815,0.911343488645603,1.0972811156923437,309.856786139505,0.0,43.543076,47.439036,300.747815,1158152.6,8928419.949876217,0.12971529189955458,4.728850156772849,0.21146789744812697,5476730.104076884,313185.602687,506056.87008,641873.933561,952661.233105,4.729014954403017,0.21146052817382943,5476920.964880737,313191.979853,506063.247246,641880.310727,952667.610271,23397.0,328019.1055096767,0.07132816231434355,1.2170943382555002,0.821628996675255,28476.356232163937,497.563334,1496.354247,8102.232461,13929.769294,1.2172114534228944,0.8215499428533319,28479.09637573546,497.645527,1496.43644,8102.314654,13929.851487
2020-39,2020-39,8063438.574,17318827.423839003,168,1.0,2020-09-27,0.46558802028945945,1.4022529101853964,1.402309447668577,0.7131381170517854,0.7131093651708328,11306980.206492683,11307436.093015436,0.6528721563983518,0.652898479573218,5650030.424,7480052.349078718,0.7553463746407987,0.4733383043178291,2.1126538690782506,2674375.820240305,24257.706427,83828.249917,676605.402924,2034865.36519,0.47337559012582153,2.1124874642019535,2674586.4861898455,24263.683583,83834.227073,676611.38008,2034871.342346,1400.0,177914.79689871022,0.007868935155500544,11.659228509767532,0.08576896826082865,16322.919913674545,545.354881,653.246275,719.04324,719.652885,11.659228509767532,0.08576896826082865,16322.919913674545,545.354881,653.246275,719.04324,719.652885,1960.0,243921.56176139778,0.008035370001104113,2.893177736164925,0.3456407076205273,5670.628362883253,197.669729,471.235582,671.123119,1388.754101,2.893177736164925,0.3456407076205273,5670.628362883253,197.669729,471.235582,671.123119,1388.754101,2350053.15,9076503.033209551,0.25891614219722187,3.5925218433784267,0.2783559971509024,8442617.274475278,563248.606668,701828.234575,1006118.493445,1716301.62487,3.592619361535951,0.2783484414481557,8442846.447328549,563255.729105,701835.357012,1006125.615882,1716308.747307,59995.0,340400.68289062905,0.17624817756101985,2.8002852213892813,0.3571064805691038,168003.11185724993,7807.424559,11543.746697,27776.639187,35878.896193,2.800381120839415,0.35709425140684053,168008.8653447607,7807.600823,11543.922961,27776.815451000002,35879.072457
2020-40,2020-40,9858121.0,17562177.132172335,168,1.0,2020-10-04,0.5613268176153858,1.1794263592220384,1.1794946086942928,0.8478698073694149,0.847820746808674,11626927.75980032,11627600.57135599,0.6620436448338077,0.6620819550928722,6026327.0,7584896.783602527,0.7945166785958202,0.3621826724210915,2.7610376645444554,2182631.217743379,32324.313697999998,99512.01915,375284.967865,2256901.399221,0.3622457134239908,2.7605571658747254,2183011.123441258,32334.785965,99522.491417,375295.440132,2256911.871488,7765.0,179443.5528510912,0.04327266082634733,12.134205167377777,0.08241166077267686,94222.10312468844,6155.645219,6436.843115,6572.2342419999995,7614.993117,12.134205167377777,0.08241166077267686,94222.10312468844,6155.645219,6436.843115,6572.2342419999995,7614.993117,2280.0,246660.56771377873,0.009243471792563449,0.7806594287340559,1.2809683239484269,1779.9034975136476,0.0,46.094758999999996,646.4178860000001,1462.3979590000001,0.7806594287340559,1.2809683239484269,1779.9034975136476,0.0,46.094758999999996,646.4178860000001,1462.3979590000001,3787200.0,9205111.59273336,0.41142358371729754,2.4483356804349845,0.40844072485286603,9272336.888943372,560895.189463,685253.192392,1077433.501357,2499456.231114,2.448410791333433,0.40842819494983046,9272621.348937977,560903.510402,685261.513331,1077441.822296,2499464.552053,34549.0,346029.6352715814,0.09984404940601174,2.1986027789258085,0.45483432004419605,75959.52740910776,2231.063417,4250.349314,10896.622,26990.085041,2.1987839919748704,0.45479683481861044,75965.7881387398,2231.244969,4250.530866,10896.803552,26990.266593
2020-41,2020-41,7762697.0,17746379.185743764,168,1.0,2020-10-11,0.4374242722276567,1.5243970197475327,1.5244582470405137,0.6559970841228867,0.6559707371069928,11833432.172003113,11833907.460926656,0.6668082569490732,0.666835039253146,4956842.0,7659617.05145967,0.6471396633406613,0.5561066246196685,1.7982163055221978,2756532.673393007,66202.950324,154596.957625,598143.190392,2128163.298625,0.5561427277228953,1.7980995707602991,2756711.630771412,66207.783938,154601.791239,598148.024006,2128168.132239,2570.0,179675.26713680546,0.014303582462705853,5.673046079818276,0.17627214479316072,14579.72842513297,500.448942,651.123984,2568.234093,2569.239118,5.673046079818276,0.17627214479316072,14579.72842513297,500.448942,651.123984,2568.234093,2569.239118,2460.0,247514.19866615967,0.009938823765492258,8.346777634918409,0.11980671388878747,20533.072981899288,560.000001,581.520144,1046.322187,1836.276262,8.346777634918409,0.11980671388878747,20533.072981899288,560.000001,581.520144,1046.322187,1836.276262,2768792.0,9300042.604638122,0.2977182060025345,3.236679183055053,0.30895864045942145,8961691.428609366,489898.363145,560274.464808,1001756.712373,2376802.458491,3.2367809735087048,0.30894892431228965,8961973.265203113,489906.576283,560282.677946,1001764.925511,2376810.671629,32033.0,359495.06384301,0.089105535017829,2.5006905698527433,0.3998895393358829,80104.62102409292,1655.536076,8762.746898,18483.470139,26267.732333,2.500845863137985,0.3998647076734391,80109.59553389908,1655.676992,8762.887814,18483.611055,26267.873249
2020-42,2020-42,6521757.5,14239662.748243764,168,1.0,2020-10-18,0.4579994354714865,1.546611693345706,1.5466653883348815,0.6465747054044,0.6465522585182992,10086626.410665058,10086976.596363427,0.7083472824459331,0.7083718747206632,4121238.5,6136330.500864431,0.6716128636518904,0.759838255084974,1.3160695625783783,3131474.6706290157,90262.541886,224454.589369,618538.453354,1837864.091914,0.7598807793786395,1.3159959129611198,3131649.923385255,90267.16925,224459.216733,618543.080718,1837868.719278,6405.0,98054.57070823404,0.06532076938114774,2.5795264718690096,0.3876680510572333,16521.867052321006,348.959945,1289.1928619999999,2351.428626,6401.797148,2.5795264718690096,0.3876680510572333,16521.867052321006,348.959945,1289.1928619999999,2351.428626,6401.797148,280.0,130405.4308090168,0.0021471498407920567,10.75911098810658,0.0929444822258482,3012.551076669842,112.302194,112.555188,222.959942,222.959942,10.75911098810658,0.0929444822258482,3012.551076669842,112.302194,112.555188,222.959942,222.959942,2356755.0,7635281.937971456,0.30866640146966773,2.919687883483348,0.3425023632344376,6880989.0178387975,324831.670718,440810.216755,1122961.15672,1965489.207861,2.919756768207247,0.34249428270492804,6881151.362256271,324836.215717,440814.761754,1122965.701719,1965493.75286,37079.0,239578.79003348618,0.15476745664679845,1.473357908334508,0.6787217106876668,54630.63788313523,1310.8148,3301.860134,7595.913822,31955.209881,1.4736278257222597,0.6785973924656834,54640.64614995567,1311.0828470000001,3302.128181,7596.181869,31955.477928
2020-43,2020-43,7691438.629,13054342.65818424,168,1.0,2020-10-25,0.5891862064902945,2.287716233235405,2.287777043917154,0.43711715005219376,0.4371055311787683,17595829.008497167,17596296.73012383,1.3478908489862342,1.347926677801128,4076032.49,5663871.231757289,0.7196548655883476,0.8172491926748148,1.2236169934008148,3331134.261768815,97060.724614,169121.504685,570047.978959,1884879.33473,0.8172896605206051,1.2235564063822981,3331299.210023057,97064.975367,169125.755438,570052.229712,1884883.585483,3455.0,73975.52904156738,0.04670463388046351,7.742048110524748,0.129164787627782,26748.776221863005,680.430731,827.864691,2483.9960340000002,2484.944224,7.742290615282679,0.129160741916104,26749.61407580165,680.4569730000001,827.890933,2484.022276,2484.970466,3905.0,94887.21652330252,0.04115412110377382,13.09700740404322,0.07635332020132223,51143.81391278878,2213.652599,2599.852171,3733.576002,3817.754332,13.09700740404322,0.07635332020132223,51143.81391278878,2213.652599,2599.852171,3733.576002,3817.754332,3550869.139,7022356.277971457,0.5056520914694658,3.96440516466458,0.2522446517104686,14077083.95369967,731353.637359,940897.691156,1786419.380608,2892455.596684,3.9644801355476678,0.2522398816009848,14077350.165494751,731361.086345,940905.140142,1786426.829594,2892463.04567,57177.0,199252.40289062902,0.28695764352405245,1.9189823988902963,0.5211095216810103,109721.65662135047,2043.169573,9070.746391,24633.229805,37428.512581,1.9195006144342819,0.5209688355816033,109751.28663150893,2043.951239,9071.528057,24634.011471,37429.294247
2020-44,2020-44,8632552.2,14601374.361458046,168,1.0,2020-11-01,0.5912150449882706,1.466894955928317,1.4669864470556107,0.6817120721279971,0.6816695559847199,12663047.278967895,12663837.080900095,0.867250367362227,0.8673044582931662,3797018.0,6127803.043126336,0.6196377352988167,1.1051587943788637,0.9048473441882472,4196307.835114844,162805.198184,268444.15415,816714.461402,2040365.758629,1.1052369269206548,0.9047833777922535,4196604.5057824105,162812.690974,268451.64694,816721.954192,2040373.251419,2840.0,85213.73142251975,0.033327961967987034,2.92763262547276,0.3415729116075546,8314.476656342638,133.53875,926.5554980000001,1466.119304,2393.384672,2.92763262547276,0.3415729116075546,8314.476656342638,133.53875,926.5554980000001,1466.119304,2393.384672,1180.0,96700.69866615966,0.012202600563142985,4.29825278648806,0.23265267299857023,5071.9382880559115,151.961036,216.313874,610.285498,1117.05509,4.29825278648806,0.23265267299857023,5071.9382880559115,151.961036,216.313874,610.285498,1117.05509,4780495.2,8063047.493209552,0.5928893763835553,1.752457082388382,0.5706273837172228,8377612.670563665,273351.995874,425206.984691,1384448.802921,3523081.648726,1.7525450854239417,0.5705987299939274,8378033.368652743,273362.805166,425217.793983,1384459.612213,3523092.458018,51019.0,228609.3950334862,0.2231710555575673,1.4845406556448812,0.6736090360324973,75739.77971034619,738.040282,8011.789321,12202.684295,33982.447414,1.4859523986500451,0.6729690674536263,75811.80542672666,739.874591,8013.62363,12204.518603999999,33984.281723
2020-45,2020-45,6760968.2,15107905.01026757,168,1.0,2020-11-08,0.447511961149156,1.4378355499097588,1.4379273129205472,0.6954898284875219,0.6954454449918743,9721160.429769393,9721780.836567268,0.6434486067500914,0.6434896717950102,4123289.0,6299633.180031098,0.654528427634519,1.0078298812959825,0.9922309494476251,4155573.8634190303,84931.055393,249176.15466,884478.227598,2399661.602677,1.0078896632314502,0.9921720962926093,4155820.3616159433,84937.134043,249182.23331,884484.306248,2399667.681327,5370.0,98364.27904156738,0.054592988962291,5.5870169980086875,0.17898638940178951,30002.28127930665,1015.162319,1119.961536,2478.264101,4940.4315480000005,5.5870169980086875,0.17898638940178951,30002.28127930665,1015.162319,1119.961536,2478.264101,4940.4315480000005,4120.0,98168.59747568348,0.04196861426099655,27.47253708174037,0.036399987268181735,113186.85277677032,3017.866985,3120.951203,3418.317351,3973.444222,27.47253708174037,0.036399987268181735,113186.85277677032,3017.866985,3120.951203,3418.317351,3973.444222,2566735.1,8368001.570590504,0.3067321484523662,2.054957792790334,0.4866279996155762,5274532.295773478,150283.243437,346712.563341,1113214.836166,2240525.351036,2.0550754254090156,0.4866001450048837,5274834.227544752,150290.871485,346720.191389,1113222.464214,2240532.979084,61454.1,243737.3831287243,0.25213243537428326,2.4061795078705304,0.4155965906654239,147869.59609462635,5761.379295,9837.448368,24037.34357,43617.096705,2.4072893308800754,0.4154049898249714,147937.79926883723,5763.115529,9839.184602,24039.079804,43618.832939
2020-46,2020-46,8026501.0,15212175.593600903,168,1.0,2020-11-15,0.5276366257155484,1.5810372864122726,1.5811096706504333,0.6324961521111395,0.6324671960222862,12690197.360425392,12690778.352585373,0.8342131789330386,0.8342513715082167,5009270.0,6381756.364554907,0.7849359508335554,1.2400368096770242,0.8064276739175643,6211679.189610827,269853.957038,339032.134632,1091164.545856,2889247.456168,1.2400933782891301,0.806390887579474,6211962.557062391,269860.789959,339038.967553,1091171.378777,2889254.289089,13753.0,108401.076660615,0.12687143360262243,3.752963297444112,0.2664561096776598,51614.50422974886,1412.430529,2579.773255,4484.581563,10163.951766,3.753008319301346,0.26645291321553966,51615.123415351416,1412.446388,2579.789114,4484.597422,10163.967625,2215.0,99103.10938044537,0.022350459171738713,5.190080355675073,0.1926752442101506,11496.027987820287,538.282479,811.229591,1266.647111,1644.47885,5.190080355675073,0.1926752442101506,11496.027987820287,538.282479,811.229591,1266.647111,1644.47885,2956453.0,8367974.183685742,0.35330570280246804,2.1445738062265343,0.4662931147888732,6340331.6631398555,216635.274526,312214.729255,1185879.551716,2373197.746297,2.1446480395727874,0.46627697484534547,6340551.130539086,216640.685321,312220.14005,1185884.962511,2373203.157092,44810.0,254940.85931920048,0.17576625465082993,1.6754365409620042,0.5968593710065669,75076.3114005074,2356.001663,5299.495635,15655.535557,36076.23035,1.677146208433802,0.596250938034703,75152.92159991867,2357.865013,5301.358985,15657.398907,36078.0937
2020-47,2020-47,5743264.0,15562159.44479138,168,1.0,2020-11-22,0.3690531523195682,1.1845051421280135,1.1845930061916967,0.8442344101634357,0.8441717913014379,6802925.740598703,6803430.367112549,0.4371453566410815,0.43717778315075945,2979420.0,6632708.935983479,0.44920107738124654,0.47393302127903025,2.1100027959673344,1412045.5222591683,20743.701936,44233.514285,239143.915975,1793191.014757,0.4739978136775829,2.1097143723962573,1412238.566027264,20748.167548,44237.979897,239148.381587,1793195.480369,15534.0,120136.86237490071,0.12930252790791547,2.061727158487831,0.4850302310289435,32026.86967994997,435.0273629999999,519.925319,7716.211426,12670.559351,2.061727158487831,0.4850302310289435,32026.86967994997,435.0273629999999,519.925319,7716.211426,12670.559351,1259.0,100796.34152330252,0.012490532701615358,11.211123846713406,0.0891971236490403,14114.804923012178,413.986237,427.761715,1028.127846,1095.307312,11.211123846713406,0.0891971236490403,14114.804923012178,413.986237,427.761715,1028.127846,1095.307312,2713303.0,8431320.445590505,0.32181234452060586,1.955777121055619,0.5113057051512373,5306615.929891574,104458.474154,288650.933823,1236833.023258,2150726.01634,1.955872612284249,0.5112807417616567,5306875.026528689,104464.683211,288657.14288,1236839.232315,2150732.225397,33748.0,277196.85931920045,0.12174741114630802,1.1296445794421521,0.8852341862197276,38123.24526701375,845.480046,1739.745047,6661.313006,27723.198539,1.1311539301092794,0.8840529775672451,38174.18283332796,846.680044,1740.945045,6662.513004,27724.398537
2020-48,2020-48,6967509.255,15891215.721219951,168,1.0,2020-11-29,0.4384503600751014,1.401790217277345,1.4018653869080937,0.7133735045906298,0.7133352526846859,9766986.312448362,9767510.057546299,0.6146154255150066,0.6146483836666751,4310303.0,6867034.956102528,0.627680363876634,1.113209603735245,0.8983034251991867,4798270.694608838,78275.701841,273095.381118,1134403.580813,2702703.379863,1.1132778845775353,0.8982483294182011,4798565.005728204,78282.460267,273102.139544,1134410.339239,2702710.138289,10812.0,122590.33237490071,0.08819618799087016,3.0636676396431706,0.3264061633384199,33124.37451982196,885.15809,1078.778383,7897.199586,9622.569656,3.063874105271949,0.3263841677695958,33126.60682620032,885.212107,1078.8324,7897.253603,9622.623673,659.0,101641.85342806442,0.006483549618331172,14.145265367990152,0.07069503285975372,9321.72987750551,293.93797,319.927296,400.80376,402.030697,14.145265367990152,0.07069503285975372,9321.72987750551,293.93797,319.927296,400.80376,402.030697,2618522.0,8509377.0783286,0.30772193732826403,1.8674000797875547,0.5355038862983048,4889828.191725467,76162.021706,334671.985382,1165336.424478,2141766.981452,1.8674737939962367,0.5354827485209761,4890021.214002614,76166.536706,334676.500382,1165340.939478,2141771.496452,27213.255,290571.50098586717,0.0936542465715645,1.3391034043836973,0.7467683203002798,36441.36241486167,612.709606,2844.761814,9957.886355,21409.122855,1.340352351337392,0.7460724778840494,36475.35032679404,613.493703,2845.545911,9958.670452,21409.906952
2020-49,2020-49,6619999.1,16155096.931219952,168,1.0,2020-12-06,0.4097777393837086,1.0283478372286672,1.028433279707064,0.9724336102995433,0.9723528202868319,6807661.756940723,6808227.386070812,0.42139405203968916,0.42142906446533396,3932691.0,7054636.332173955,0.5574619037503388,0.544221695576152,1.8374864657707712,2140255.7641970725,19891.798491,123413.412128,450373.474554,2016869.335151,0.5443003517837978,1.837220932749298,2140565.0947569753,19898.663217,123420.276854,450380.33928,2016876.199877,6616.0,123674.21070823404,0.05349538891020807,3.352979590974505,0.29824219708696814,22183.31297388732,651.469794,925.3620460000001,4658.995557,6177.942614,3.3532155730618625,0.2982212083331367,22184.874231377282,651.506484,925.398736,4659.032247,6177.9793039999995,55.0,102876.22842806442,0.0005346230206957715,2.8313514071013977,0.35318823283180956,155.72432739057686,3.459341,5.181208,19.999979,44.999978,2.8313514071013977,0.35318823283180956,155.72432739057686,3.459341,5.181208,19.999979,44.999978,2656956.1,8573894.70178098,0.30988905187371774,1.7344512996472616,0.5765512125958058,4608360.9607507195,102148.529577,274357.317322,1042748.582934,2095892.143748,1.7345289941679811,0.5765253872159571,4608567.391681482,102153.229306,274362.017051,1042753.282663,2095896.843477,23681.0,300015.4581287243,0.07893259949905466,1.5500328909369394,0.6451476003167492,36706.32889027766,696.863859,2224.06999,9857.207955,20080.28503,1.552045689715601,0.6443109288768692,36753.993978155144,697.942281,2225.148412,9858.286377,20081.363452
2020-50,2020-50,2804688.0,16178956.865743762,168,1.0,2020-12-13,0.1733540687000939,1.0528004019571757,1.0529013862824987,0.9498476616659541,0.9497565612775202,2952776.653764467,2953059.883289889,0.1825072332083707,0.1825247392520404,1491426.0,7060715.897650145,0.21122872264218376,0.7398674282758353,1.3515934906478717,1103457.5190837157,11054.260307999999,48155.059953,329142.86675,855668.82023,0.7399709439796803,1.351404414100157,1103611.9050958387,11057.625358,48158.425003,329146.2318,855672.18528,2963.0,124860.35951775785,0.023730509918791297,2.6499916695228785,0.3773596768249639,7851.925316796289,67.061853,291.25437999999997,2607.803744,2862.607619,2.651120119140095,0.37719905363034073,7855.268913012102,67.137357,291.329884,2607.8792479999997,2862.683123,300.0,103021.19271377871,0.0029120221975441766,15.609181029234955,0.06406486016960573,4682.754308770487,148.171493,211.071919,290.508366,290.508366,15.609181029234955,0.06406486016960573,4682.754308770487,148.171493,211.071919,290.508366,290.508366,1300550.0,8588256.14225717,0.1514335365011818,1.4050108516483106,0.71173827506516,1827286.8631112105,39567.21659,78515.291953,482787.149379,1076435.839635,1.4050874749572553,0.7116994620071049,1827386.5155556584,39569.419698,78517.495061,482789.352487,1076438.042743,9449.0,302103.2736049148,0.03127738368157252,1.0050988656795015,0.9949270008616969,9497.17918180561,62.606446999999996,250.308481,3918.969728,6415.244171,1.0078539083973876,0.9922072947954567,9523.211580446916,63.179739999999995,250.881774,3919.543021,6415.817464
2020-51,2020-51,5514480.0,16186880.264553286,168,1.0,2020-12-20,0.34067589985674024,2.715932352109156,2.7161435177426996,0.368197683283022,0.36816905788213583,14976954.637058899,14978119.105721762,0.9252526980048198,0.925324637047046,1678897.0,7062363.844078717,0.23772451222654498,1.5039939873146018,0.6648962751410404,2525050.9933205233,71050.044285,200144.157135,566011.514959,928631.199872,1.5040575699223682,0.6648681672813993,2525157.741969954,71052.35927,200146.47212,566013.829944,928633.514857,18435.0,122468.96070823404,0.15052793698412228,5.276922085138786,0.18950440879471495,97280.05863953351,1679.229377,12608.045043,15960.877581,16645.538627,5.276922085138786,0.18950440879471495,97280.05863953351,1679.229377,12608.045043,15960.877581,16645.538627,570.0,103839.95461854062,0.005489216574621138,6.399651976153486,0.15625849713800383,3647.8016264074868,175.1911,383.89261899999997,394.630875,394.630875,6.399651976153486,0.15625849713800383,3647.8016264074868,175.1911,383.89261899999997,394.630875,394.630875,3791633.0,8587528.969638124,0.44152782638703325,3.243088272579872,0.308348067012219,12296600.51622684,379505.905599,970840.88084,2453735.827256,3227659.887235,3.243358780620081,0.3083223496503878,12297626.18343886,379528.929478,970863.904719,2453758.851135,3227682.911114,24945.0,310678.5355096767,0.08029199686768525,2.18012894895981,0.4586884644952415,54383.31663180247,1473.991817,4583.05403,10466.426215,15341.196963,2.1810506933530904,0.45849461594247776,54406.30954569284,1474.498536,4583.560749,10466.932934,15341.703682
2020-52,2020-52,4373685.2,17305851.04431519,168,1.0,2020-12-27,0.25272869787219826,3.699855106786484,3.700073496818916,0.2702808545571807,0.27026490172688067,16182001.522696465,16182956.69194914,0.9350595634539511,0.9351147568824759,1737364.2,7430487.516697764,0.23381564077670564,2.247474488217554,0.4449438715511687,3904681.7162425,37348.384818,108695.37838,445329.830071,621127.161284,2.2475752999316168,0.44492391424235056,3904856.8629054534,37350.230325,108697.223887,445331.675578,621129.006791,1567.0,130903.47856537692,0.011970652095523922,2.1205478665221,0.47157624488811706,3322.8985068401307,117.78153,183.328361,505.705202,1317.426283,2.121840948252688,0.4712888592443692,3324.9247659119624,117.825173,183.372004,505.748845,1317.469926,713.0,110875.06771377871,0.006430661236127424,4.006534217234276,0.24959227745977003,2856.658896888039,61.105655999999996,200.596115,221.606753,221.606753,4.006534217234276,0.24959227745977003,2856.658896888039,61.105655999999996,200.596115,221.606753,221.606753,2614959.0,9296458.898209551,0.2812854903821096,4.246793763607225,0.23547175955881608,11105191.573288584,401534.471188,731096.347711,1196842.167554,2128426.24895,4.24703553177783,0.23545835501437282,11105823.787142223,401546.952866,731108.829389,1196854.649232,2128438.730628,19082.0,337126.0831287243,0.05660196868455874,2.6262469300178752,0.38077150650612795,50114.0439186011,1024.468477,3906.671716,11366.919812,14529.258574,2.6288022621976173,0.38040137684757747,50162.80476725494,1025.459219,3907.662458,11367.910554,14530.249316
2021-01,2021-01,2711822.19,17778272.41336281,168,1.0,2021-01-03,0.15253575414682552,1.708316667176309,1.7084213204338057,0.5853715644259962,0.5853357061512661,4632651.045595559,4632934.846621495,0.26057937114932983,0.260595334512886,1085043.19,7618244.17211443,0.1424269379513532,1.1650728586031498,0.8583154200321327,1264154.3710811804,16902.859103,63453.428023,300878.092045,777539.377938,1.1651496796228031,0.8582588293065767,1264237.7252054042,16904.580986,63455.149906,300879.813928,777541.099821,1782.0,138530.841660615,0.012863561490268715,4.243637225622483,0.23564691014635772,7562.161536059265,294.312577,500.950651,987.725751,1496.37434,4.244123899140653,0.23561988852457377,7563.028788268643,294.331736,500.96981,987.74491,1496.393499,300.0,113696.57366615966,0.0026386019413467267,6.564286006647784,0.15233949267098965,1969.2858019943353,148.484847,174.025972,249.999998,299.999998,6.564286006647784,0.15233949267098965,1969.2858019943353,148.484847,174.025972,249.999998,299.999998,1602941.0,9557482.713685742,0.16771581472019664,2.065905523926794,0.4840492405960745,3311524.6664287387,78402.990955,183991.885542,929699.369793,1358725.305823,2.0660015629692388,0.4840267393422535,3311678.6113474746,78406.218167,183995.112754,929702.597005,1358728.533035,21756.0,350318.1122358671,0.06210355456971581,2.1806076491719124,0.45858777042250165,47441.30001538413,1911.038266,3404.451419,10600.281254,17340.218158,2.182672499179224,0.4581539376044926,47486.222892143196,1911.981556,3405.394709,10601.224544,17341.161448
2021-02,2021-02,2044621.0,17820227.952708043,168,1.0,2021-01-10,0.1147359621563814,2.3349709491680826,2.3350918981872293,0.42827085294413875,0.4282486701171447,4774130.637058995,4774377.931963471,0.2679051384599991,0.26791901566208276,738618.0,7631655.764852527,0.09678345338919686,2.3205966086696144,0.4309236668984424,1714034.425902333,29462.560191,124506.130715,421655.169113,616935.023248,2.320662152615237,0.4309114960456714,1714082.837840361,29463.564741000002,124507.135265,421656.173663,616936.027798,3461.0,141010.1928510912,0.024544324988299716,3.6660643980385923,0.2727720769266948,12688.248881611567,275.327833,1690.724201,2588.382709,2852.7010259999997,3.6668439251394176,0.27271408885012166,12690.946824907525,275.385554,1690.781922,2588.44043,2852.758747,1791.0,114077.88914235013,0.015699799614674947,6.150096679027619,0.16259906993171175,11014.823152138466,711.134958,718.859063,1080.5195429999999,1163.115413,6.150096679027619,0.16259906993171175,11014.823152138466,711.134958,718.859063,1080.5195429999999,1163.115413,1281815.0,9576583.148209551,0.133848887454149,2.3364485618335893,0.4280000066490759,2994894.813286722,44381.959457,164914.656552,744695.120929,1061079.244858,2.3365650163105296,0.4279786751147266,2995044.0863820817,44385.039704,164917.736799,744698.201176,1061082.325105,18936.0,356900.95765253383,0.05305673631292248,2.1914957677917473,0.45630934574317994,41498.163858904525,1448.312318,3203.908741,6895.313145,15912.798413,2.1939770310889206,0.4557932858137887,41545.149060699805,1449.279559,3204.875982,6896.280386,15913.765653999999
2021-03,2021-03,4468958.0,17921270.47264852,168,1.0,2021-01-17,0.24936613767536922,4.431700153055271,4.431880860955443,0.22564703510245096,0.22563783444855867,19805081.852597576,19805889.428613715,1.1051159505027355,1.105161012933849,1470850.0,7662303.088364431,0.19195925598839272,3.753349779898136,0.26642867269011616,5520614.523763173,155634.946475,426127.443642,803365.818739,1113012.278081,3.753425260942044,0.2664233148335069,5520725.545056606,155637.267088,426129.764255,803368.139352,1113014.598694,24797.0,143084.44880347216,0.173303249985321,4.890236471103749,0.20448908880152689,121263.19377395966,10773.84332,12399.675617,13295.774767,20615.194016,4.89026589829343,0.20448785828782293,121263.92347998219,10773.85887,12399.691167,13295.790316999999,20615.209566,8155.0,120180.50818996919,0.06785626157537461,30.626474308876027,0.03265148935900155,249758.897988884,6074.922286,6139.769621,6671.089321,7034.446989,30.626474308876027,0.03265148935900155,249758.897988884,6074.922286,6139.769621,6671.089321,7034.446989,2922374.0,9630558.344638124,0.30344803441506074,4.718442319272573,0.2119343487395151,13789053.154341867,520589.264169,825207.332154,2083036.14613,2544543.163105,4.718664011140327,0.2119243916581246,13789701.020892203,520603.029117,825221.097102,2083049.911078,2544556.928053,42782.0,365144.08265253383,0.11716470848771983,2.907556016003911,0.34393146494710725,124391.06147667933,6681.41557,9216.060784,18217.254908,29461.02518,2.9086557209158306,0.34380143129663215,124438.10905222106,6682.379021,9217.024235,18218.218359,29461.988631
2021-04,2021-04,2354799.0,18004539.7286009,168,1.0,2021-01-24,0.13078918070087134,5.125960274578219,5.126107176139388,0.1950853979418097,0.1950798072765087,12070606.128616516,12070952.052265855,0.6704201446172987,0.6704393577521277,928768.0,7680374.89193586,0.12092743037519897,3.4852842020716683,0.28692064750576024,3237020.437789699,19857.315414,378432.621792,489061.269426,717608.061115,3.48534403544098,0.2869157219004568,3237076.009108448,19858.446083,378433.752461,489062.400095,717609.191784,10191.0,148394.3059463293,0.06867514177859253,2.162695909923727,0.46238585619522793,22040.0340180327,600.648515,1539.085578,6250.106312,7954.618688,2.1629950721011233,0.46232190396467465,22043.082779782548,600.708901,1539.145964,6250.166698,7954.679074,4510.0,145319.1450947311,0.03103513991263854,9.598947335933167,0.10417809005541173,43291.25248505858,1004.360644,1013.032686,1077.37407,2124.046157,9.598947335933167,0.10417809005541173,43291.25248505858,1004.360644,1013.032686,1077.37407,2124.046157,1377429.0,9658445.427971456,0.14261394447711848,6.270355068187196,0.15948060183601487,8636968.911218021,420648.749628,717878.405417,1121403.786665,1297587.812962,6.270538105004745,0.1594759466020729,8637221.03143858,420654.183573,717883.839362,1121409.22061,1297593.246907,33901.0,372005.95765253383,0.09113026096120934,3.8726711892202035,0.2582197018904047,131287.42598575412,8369.096346,10320.12613,14187.444243,26830.180371,3.8736097746641773,0.2581571346036515,131319.24497089026,8369.75058,10320.780364,14188.098477,26830.834605
2021-05,2021-05,2663655.1,17943893.48455328,168,1.0,2021-01-31,0.14844354165905888,3.372917641331313,3.3730351931077416,0.2964792225419691,0.2964688901092228,8984289.277212124,8984602.39460092,0.5006878404035394,0.5007052902055606,1402629.0,7617163.689554907,0.18414058790982338,2.5964300971404057,0.38514420284272477,3641828.15072195,145753.065621,444118.66411,675586.584073,1166836.751481,2.596507445882867,0.38513272957704886,3641936.6423112396,145755.197566,444120.796055,675588.716018,1166838.883426,4413.0,156277.97261299597,0.02823814467396679,1.9464161077421096,0.5137647577115587,8589.53428346593,225.87428599999998,750.331175,1921.110322,3491.456981,1.9469036411369163,0.5136361034365515,8591.685768337213,225.916103,750.372992,1921.152139,3491.498798,14913.1,207656.27604711207,0.07181627391130035,0.4299630072678041,2.325781481422066,6412.08132368549,111.205607,253.20540499999998,1258.31949,5487.412131,0.4299630072678041,2.325781481422066,6412.08132368549,111.205607,253.20540499999998,1258.31949,5487.412131,1054556.0,9583105.374400029,0.11004324368769897,3.9946224207259236,0.2503365511622685,4212553.041511047,136489.644131,264412.76061,601029.937853,918823.354211,3.994793699601776,0.2503258178512912,4212733.664677251,136493.284467,264416.400946,601033.578189,918826.994547,187144.0,379690.1719382481,0.4928860787854068,5.957494272568845,0.16785580551952498,1114909.308145624,74702.700895,85197.58091,101132.360599,138918.48817,5.95760225906334,0.16785276299348337,1114929.5171701498,74703.124196,85198.004211,101132.7839,138918.911471
2021-06,2021-06,1457217.0,17997909.329791375,168,1.0,2021-02-07,0.08096590405575133,2.2675366997307274,2.2676645039262664,0.4410071952170614,0.4409823403191195,3304293.0269715115,3304479.265417922,0.18359315887329308,0.183603506655527,486652.0,7568059.719316812,0.06430340378497057,2.922667393907212,0.34215319953432505,1422321.9325797325,67097.418889,92314.44313,231899.064132,423134.435273,2.9227598735630087,0.3421423733934542,1422366.9379891853,67098.290573,92315.314814,231899.935816,423135.306957,4736.0,159712.06189871026,0.02965336458434543,2.937020177486364,0.34048114741106267,13909.727560575418,143.506359,1133.880396,3775.914257,4122.940775,2.937143224540842,0.34046688348210463,13910.310311425428,143.517574,1133.891611,3775.925472,4122.95199,27579.0,337658.1927137787,0.08167727185395965,1.4500485833532653,0.6896320657667074,39990.88988029971,1074.08953,1458.153316,4866.580902,12700.659744,1.4500485833532653,0.6896320657667074,39990.88988029971,1074.08953,1458.153316,4866.580902,12700.659744,845268.0,9535755.529161934,0.08864195368841296,1.9585905055883686,0.5105712486335146,1655533.8794776693,20298.880005,115139.554489,380344.587938,637070.638994,1.9587057273164266,0.5105412140546884,1655631.2727173013,20300.731759,115141.406243,380346.439692,637072.490748,92982.0,396723.8267001529,0.2343746297604569,1.855588673224665,0.5389125372608509,172536.3460137758,9049.515492,10933.265387,20794.936409,63502.756995,1.8560574859499344,0.5387764159083671,172579.9371585968,9050.341871,10934.091766,20795.762788,63503.583374
2021-07,2021-07,1197066.55,18161508.34764852,168,1.0,2021-02-14,0.0659122869689946,2.8951581992909645,2.8953481294019183,0.34540426849382666,0.34538161053764765,3465697.0373294475,3465924.396312108,0.1908264980523037,0.19083901678028092,551970.1,7581251.796697764,0.07280725067599347,3.1652942787887604,0.31592639164743397,1747147.79959246,31104.008523,193936.301372,341293.99072,473565.074373,3.1654068453324578,0.31591515683822674,1747209.9329588413,31105.191985,193937.484834,341295.174182,473566.257835,4376.0,164023.53808918645,0.02667909771352808,3.009523554159393,0.33227850920718766,13169.675073001505,460.56710499999997,863.770746,2863.628716,3411.438836,3.0099344693710477,0.33223314666015263,13171.473237967704,460.601231,863.804872,2863.662842,3411.472962,16039.1,449549.2284280644,0.035678183802214075,1.4097753437259424,0.7093328766532876,22611.527715554763,348.232584,592.482463,5080.665085,10383.575302,1.4097753437259424,0.7093328766532876,22611.527715554763,348.232584,592.482463,5080.665085,10383.575302,580173.35,9557094.51130479,0.060706038777133674,2.7671978004069375,0.36137640751699873,1605454.4179747242,34918.710396,151021.036289,349677.397605,479890.097054,2.767425904508096,0.36134662119445177,1605586.757895242,34921.206842,151023.532735,349679.894051,479892.5935,44508.0,409589.27312872437,0.10866495516354055,1.73705204954064,0.5756879883158642,77312.71262095482,1899.641159,2549.139496,24939.962546,37934.255476,1.7377658159886042,0.5754515313854912,77344.48093802079,1900.232462,2549.730799,24940.553849,37934.846779
2021-08,2021-08,2248362.2,18272464.770267565,168,1.0,2021-02-21,0.12304646517411659,2.3337268442967805,2.333828707621765,0.4284991632349025,0.4284804607699882,5247063.221842167,5247292.247491629,0.2871568388726648,0.28716937279473503,1505716.0,7594859.33241205,0.19825462646479325,2.141105409473931,0.46704846738288325,3223896.672731449,78756.651669,184303.987723,595243.782497,1237698.320977,2.141171119524212,0.4670341342088573,3223995.6134055182,78758.461395,184305.797449,595245.592223,1237700.130703,6390.0,170070.38927966263,0.03757267815441009,4.673744713481216,0.21396119413958212,29865.22871914497,833.479329,1782.064626,4061.883847,5420.917217,4.67450842544936,0.21392623758162768,29870.108838621407,833.573035,1782.158332,4061.977553,5421.010923,20440.2,512053.55580901675,0.0399180901452888,1.7345009681816492,0.5765347026864691,35453.54668982655,347.837877,581.7007159999999,8542.193172,15079.941148,1.7345009681816492,0.5765347026864691,35453.54668982655,347.837877,581.7007159999999,8542.193172,15079.941148,617336.0,9578196.618447646,0.06445221627743664,2.8360065524921616,0.3526084941945013,1750768.9410893011,64831.593643,151984.588889,350467.914928,534310.25218,2.8361641361039456,0.3525889024792851,1750866.2231258655,64833.405575,151986.400821,350469.72686,534312.064112,98480.0,417284.8743192005,0.23600184444899885,2.1027601570580763,0.47556541179621603,207079.82026707937,8849.216208,10582.633299,33468.881303,60300.559562,2.10303694109495,0.475502821875943,207107.07795903066,8849.716374,10583.133465,33469.381469,60301.059728
2021-09,2021-09,1113778.4,18251694.167708047,168,1.0,2021-02-28,0.06102328856520953,3.2813649362298696,3.2814831570142844,0.3047512298796463,0.30474025071939354,3654713.388490206,3654845.060246318,0.2002396793913157,0.20024689361235745,679072.15,7558650.555804906,0.0898403947882582,3.336594135693797,0.299706814593458,2265788.1534029786,27924.949891,337839.829407,394333.858336,579770.24148,3.3366793439071176,0.2996991610314703,2265846.015927596,27926.014676,337840.894192,394334.923121,579771.306265,1192.0,171915.21689871023,0.006933650327779348,3.2414681882139256,0.30850217923965123,3863.830080350999,141.510823,287.330511,634.347587,965.223884,3.2419579003024324,0.3084555786201644,3864.4138171604995,141.521473,287.341161,634.358237,965.2345339999999,16782.0,536830.3440828264,0.03126127310979787,2.7938791431358942,0.35792528909378096,46886.87978010658,1232.4897250000001,3150.639982,10204.647889,13670.660379,2.7940299408507636,0.35790597136389546,46889.41046735752,1232.5359720000001,3150.686229,10204.694136,13670.706626,378556.25,9558613.52130479,0.039603677788232775,3.39557423191005,0.2945009979762652,1285415.8478284988,51676.057502999996,126900.031269,203579.722201,329569.104709,3.3957398333403046,0.294486635925911,1285478.5372849307,51677.21516,126901.188926,203580.879858,329570.262366,38176.0,425684.5296168194,0.08968143623721582,1.3819759874330217,0.7236015741904962,52758.31529624304,909.322449,1620.712692,11508.577917,25320.972217,1.3821884705126488,0.7234903353152002,52766.42705029088,909.46692,1620.857163,11508.722388,25321.116688
2021-10,2021-10,825922.1,18296226.246815186,168,1.0,2021-03-07,0.0451416641256154,3.9924291608018905,3.9927208146476993,0.25047407473578,0.2504557785085797,3297435.476590735,3297676.3599475385,0.1802248962222315,0.18023806196217995,463679.1,7554300.543245384,0.061379488060558415,3.9447538230183357,0.2535012436428411,1829099.9023787011,111440.241848,179069.092442,233784.792241,397423.929964,3.944865574734328,0.25349406235910743,1829151.719313796,111441.189279,179070.039873,233785.739672,397424.877395,4164.0,176932.47904156736,0.023534401499126324,2.038024532128687,0.4906712280619677,8486.334151783853,174.733324,920.1746509999999,1598.484761,3061.3853679999997,2.039162867651792,0.49039731738130116,8491.074180902062,174.817316,920.258643,1598.568753,3061.46936,22335.0,552623.2539042549,0.040416323131906545,2.1460313618050706,0.4659764147896141,47931.61046591625,559.454367,4108.545624,11829.431486,15226.473522,2.1463316384831796,0.46591122362931,47938.31714552182,559.573043,4108.6643,11829.550162,15226.592198,300757.0,9568369.381542886,0.03143241946534294,4.548890009592204,0.21983384911292841,1368110.5126149224,51555.544197,128869.93868400001,237129.320487,286215.52304,4.549448870702096,0.21980684439380774,1368278.5940057503,51558.654823000004,128873.04931,237132.431113,286218.633666,34987.0,444000.589081105,0.07879944500165735,1.2521237440211341,0.7986431091774915,43808.05343206742,850.501518,2606.199286,12517.270793,22617.020659,1.252370936505246,0.798485473313929,43816.701955509045,850.652071,2606.349839,12517.421346,22617.171212
2021-11,2021-11,1099368.0,18351270.214077093,168,1.0,2021-03-14,0.05990691582518821,3.672054690604814,3.6721998821669417,0.2723270986563909,0.27231633137842876,4036939.421100833,4037099.0400581066,0.21998147125555012,0.21999016923424106,647330.0,7561885.556935861,0.08560431060825305,4.119832116811092,0.24272833738041694,2666890.924175324,130187.741201,246160.929152,352960.193055,560436.672998,4.119940124674252,0.24272197404302476,2666960.8409053837,130188.997704,246162.185655,352961.449558,560437.929501,13370.0,180022.91951775784,0.07426832114385944,4.130647183429108,0.24209281393281273,55226.752842447175,2592.612518,5757.696758,7321.503885,11940.661423,4.131290120508363,0.24205513794246628,55235.348911196816,2592.767071,5757.851311,7321.658438,11940.815976,14438.0,566774.5217613978,0.025473975003552023,11.41996184647619,0.08756596680824866,164881.40913942322,3169.487746,5346.012718,8201.357282,10637.048629,11.420029275505488,0.08756544977908882,164882.38267974823,3169.507831,5346.032803,8201.377367,10637.068713999999,332007.0,9583120.83987622,0.034644976886703684,3.2125722581377114,0.3112770451985686,1066596.4777075273,40082.988003,85918.10249599999,213275.686257,239060.914859,3.2127721868026407,0.3112576746361847,1066662.8554237843,40084.164174,85919.278667,213276.862428,239062.09103,92223.0,459466.37598586694,0.2007176255327044,0.9037097744947324,1.1065499436023072,83342.82653322772,1399.473308,5160.143186,18002.237147,34563.501559,0.9038634551234209,1.106361800924291,83356.99942184724,1399.714101,5160.383979,18002.47794,34563.742352
2021-12,2021-12,818563.1,18652378.708124712,168,1.0,2021-03-21,0.04388518552024925,2.946611460327529,2.9468514082654202,0.3393728740499929,0.33934524054900395,2411987.411461229,2412183.8239891077,0.12931259059256617,0.1293231207523357,595814.0,7645454.461697766,0.07793048836860017,2.542802870531016,0.3932668204795478,1515037.549502567,62867.620896,92226.415887,214519.135231,484556.282075,2.5429345534622727,0.3932464556110866,1515116.0080365706,62868.971341,92227.766332,214520.485676,484557.63252,10988.0,187431.50880347213,0.05862408124517242,2.5667519855337106,0.38959743895632665,28203.47081704441,1264.621872,2428.783884,3531.673155,7079.137561,2.5676755127634716,0.38945731071904244,28213.618534245026,1264.797462,2428.959474,3531.848745,7079.313150999999,14037.0,603555.0693804454,0.023257198410095544,2.07396553359913,0.4821680899704318,29112.25419513099,161.810267,3424.928013,6668.629148,10046.319402,2.0742194483482317,0.48210906555539845,29115.81839646413,161.870898,3424.988644,6668.689779,10046.380033,139874.1,9739964.452971457,0.014360842965636018,5.184701314666929,0.1928751415575501,725205.4301578535,39250.261091,56341.400068,102145.851582,129323.802905,5.185328316500277,0.1928518193954839,725293.1314749914,39251.842676,56342.981653,102147.43316700001,129325.38449,57850.0,475973.21527158126,0.12154045257986186,1.9781218259218158,0.5055300370764548,114434.34762957704,3391.847185,8891.327793,14292.55691,45146.851865,1.9783620389485392,0.5054686555406616,114448.24395317299,3392.084413,8891.565021,14292.794138,45147.089093
2021-13,2021-13,932037.0,18663443.297529478,168,1.0,2021-03-28,0.049939177092973824,2.5703121784203886,2.5705580266672565,0.38905779943608254,0.38902058993646055,2395626.051838404,2395855.1915008696,0.12835927506236314,0.12837155252150145,683009.0,7626721.2616977645,0.0895547348019845,1.8658721021382019,0.5359424147314529,1274407.4386093111,46281.673171,79472.550785,208926.893042,495925.386194,1.8660282327522872,0.5358975724204643,1274514.077223907,46283.452957,79474.330571,208928.672828,495927.16598,3060.0,189306.66112490068,0.01616424895889466,5.823828840757375,0.171708342972173,17820.91625271757,1108.5273379999999,1373.368887,2032.352884,2766.65023,5.824515668824795,0.1716880950895903,17823.01794660387,1108.565238,1373.406787,2032.390784,2766.68813,20177.0,630328.0030113977,0.0320103182844554,2.468228081952586,0.40514894361339243,49801.43800955733,982.2951400000001,5509.575917,9987.964418,14434.465681,2.468726661136092,0.40506712052917454,49811.49784174293,982.464978,5509.745755,9988.134256,14434.635519,187895.0,9728532.936423838,0.01931380622627252,4.700895161173316,0.21272544179658026,883274.6963086602,34005.908447,65780.507069,152109.117711,180520.63374299998,4.701416644049416,0.2127018462117584,883372.6803336649,34007.632045,65782.230667,152110.841309,180522.357341,37896.0,488554.4352715813,0.07756761020690374,4.49459293043775,0.22248955922747052,170327.09369186897,5692.907372,13888.013557,17920.837728,31847.337773,4.494843929635956,0.2224771350583893,170336.6055574842,5693.073392,13888.179577,17921.003748,31847.503793
2021-14,2021-14,1113435.0,18507928.015862815,168,1.0,2021-04-04,0.06015989467031073,2.7118055038358926,2.7120195192271193,0.36875800959378685,0.3687289095489193,3019419.161163517,3019657.453390647,0.1631419334771362,0.16315480862053022,885039.0,7535959.05050729,0.11744211905456449,1.779434878934484,0.5619761711082085,1574869.265817297,60876.53308,112847.573667,256969.08574100002,609348.849008,1.7795515823405208,0.5619393165803991,1574972.552883072,60878.227047,112849.267634,256970.77970800002,609350.542975,11313.0,191594.9821368054,0.05904643156010281,2.2677860369991305,0.4409587076050876,25655.463436571164,827.2310590000001,1649.412927,5139.407596,7701.063577,2.268342195507008,0.440850592111163,25661.755257770783,827.335178,1649.517046,5139.511715,7701.167696,29643.0,665776.7802137783,0.044523931865694914,2.40968147715651,0.4149926077283988,71430.18802735042,2696.437659,7080.713063,13348.430235,20761.749203,2.4097154422088525,0.41498675838810056,71431.19485339701,2696.45445,7080.729854,13348.447026,20761.765994,166476.0,9613625.270828603,0.017316672463316366,7.803681557682429,0.12814464462809066,1299125.6909967402,72820.479885,112462.074145,150858.677743,162872.660552,7.804303974781078,0.12813442470096142,1299229.3085056548,72822.37036,112463.96462,150860.568218,162874.551027,20964.0,500971.9321763432,0.04184665577755487,2.3063730321652565,0.43358120566523684,48350.80424631244,1668.027137,3687.991312,8834.486766,18173.18759,2.3071459329218245,0.43343595467044266,48367.007337773124,1668.296202,3688.260377,8834.755831,18173.456655
2021-15,2021-15,915514.0,18637827.20002948,168,1.0,2021-04-11,0.04912128383712839,3.4034652000382613,3.403749466139335,0.29381819446508756,0.29379365606900526,3115920.0391478287,3116180.288743087,0.16718258012086837,0.1671965436367045,530296.0,7546656.824316814,0.07026899623834516,1.9341757043192263,0.5170161106702408,1025685.6392976685,34969.207502,42214.610353,148761.787963,448352.651668,1.9344307822637459,0.5169479358831135,1025820.9061113354,34971.399492,42216.802343,148763.979953,448354.843658,5506.0,197501.07737490063,0.027878328934623466,3.2180345379150537,0.31074868470737244,17718.498165760288,614.367426,878.696981,2453.295179,4859.641964,3.2187886066777964,0.31067588530833296,17722.650068367948,614.436055,878.76561,2453.363808,4859.710593,33044.0,735676.0298566355,0.0449165103373552,1.9571206903515463,0.5109546922322791,64671.096091976506,3568.744343,5463.923669,11815.154142,23410.331166,1.9573820494520942,0.5108864670951272,64679.732442095,3568.884884,5464.0642100000005,11815.294683,23410.471707,325306.0,9628463.330352413,0.03378586892204464,6.0644716936341405,0.1648948252243798,1972809.0287693476,117226.178407,170552.58248,220712.767696,285224.005891,6.064777282445462,0.1648865165905608,1972908.4386432036,117227.90538,170554.309453,220714.494669,285225.732864,21362.0,529529.9381287241,0.04034143957089558,1.6401168246354731,0.6097126649635197,35036.17560786298,360.566193,3033.204081,6096.772958,13981.634933,1.6406769414700455,0.6095045128774715,35048.14082368311,360.758658,3033.396546,6096.965423,13981.827398
2021-16,2021-16,869646.0,18736598.211934242,168,1.0,2021-04-18,0.046414295175848976,5.072327427016249,5.072531460512643,0.19714815622386606,0.1971402262922461,4411129.257594973,4411306.694508978,0.2354285024260867,0.23543797249701412,577025.0,7555153.30050729,0.0763750220609363,4.213316511809953,0.2373427197308803,2431188.9602271384,99712.761183,218668.333386,303147.181102,510369.974764,4.213520902829516,0.23733120662305662,2431306.8989552017,99714.711767,218670.28397,303149.131686,510371.925348,13607.0,199607.52975585303,0.06816877107112743,4.186805487173459,0.2388455835991337,56969.862263969255,1858.830987,3356.831752,5054.423324,6494.192411,4.187135985154159,0.2388267310986755,56974.359349992636,1858.905205,3356.90597,5054.497542,6494.266629,32338.0,784058.2560471116,0.04124438426684574,1.8381409167497973,0.5440279310947503,59441.80096585495,2708.43132,4667.777907,12931.177286,22161.826022,1.8382655183320222,0.5439910557139563,59445.83033182094,2708.495199,4667.841786,12931.241165,22161.889901,207491.0,9638267.895828603,0.02152783075160228,8.827026823679585,0.11328842881924603,1831528.6226721008,113305.270773,134842.831211,165986.423297,201970.570892,8.827230202164177,0.11328581866538719,1831570.8218772472,113306.02663,134843.587068,165987.179154,201971.326749,39185.0,559511.2297953909,0.07003434053384355,0.8166610891299732,1.2244981587960144,32000.864777558,1344.297726,2098.463752,5373.152871,14894.552266,0.8168766364629121,1.2241750533226348,32009.31099979921,1344.430213,2098.596239,5373.285358,14894.684753
2021-17,2021-17,833403.7,18817641.93812472,168,1.0,2021-04-25,0.04428842374301512,6.524240376030358,6.524396443078527,0.15327454881551208,0.15327088240642708,5437326.069073091,5437456.135928484,0.2889483223749208,0.28895523433848247,304996.0,7551888.211221576,0.040386720707385124,5.3020989418198665,0.18860455283332847,1617118.968859292,47513.925261,94215.045968,189834.086271,270906.023423,5.302287993704938,0.18859782818044496,1617176.628928031,47514.882203,94216.00291,189835.043213,270906.980365,10669.0,203882.47618442445,0.052329166290629225,4.248395365772386,0.23538298908256,45326.130157425585,1738.602076,2953.119548,5848.25817,8767.856976,4.248766407560655,0.23536243325133285,45330.08880226463,1738.666183,2953.183655,5848.322277,8767.921083,50365.1,833274.1548566355,0.06044241226786314,2.199800507771412,0.45458667568591776,110793.17255395793,5770.071327,9102.576802,20609.808181,34703.05489,2.200052640428325,0.4545345786841316,110805.87124043662,5770.272277,9102.777752,20610.009131,34703.25584,432545.1,9635033.622019079,0.04489295180158983,8.251710423625873,0.12118699623012114,3569236.910358296,207620.443209,284519.92798,334855.990003,427189.384046,8.251810963005406,0.12118551969782258,3569280.3981742696,207621.20166299999,284520.686434,334856.748457,427190.1425,34828.5,593563.4738430099,0.058676959642586936,2.7232623756849477,0.36720663015383626,94847.1436515432,3273.083909,9701.151727,14755.161014,22498.982174,2.723663775889155,0.3671525130423062,94861.12381855544,3273.306021,9701.373839,14755.383126,22499.204286
2021-18,2021-18,1259831.0,18581728.795267574,168,1.0,2021-05-02,0.06779945041070967,10.00163677844,10.001755700953298,0.09998363489420524,0.09998244607241176,12600372.064218843,12600521.886487694,0.6781054767857728,0.678113539666816,224016.0,7422935.568364433,0.030178895928280245,2.6787789742022023,0.3733044083257453,600089.3506848805,14785.07401,23258.000788,113149.870458,200432.140742,2.6789661926891766,0.3732783200956294,600131.2906214586,14785.728949,23258.655727,113150.525397,200432.795681,6045.0,205767.27380347208,0.029377849491137097,6.203564063012892,0.16119765828844024,37500.544760912926,1804.5272,2430.96593,4044.577334,5266.986343,6.203564063012892,0.16119765828844024,37500.544760912926,1804.5272,2430.96593,4044.577334,5266.986343,32835.0,867289.1358090164,0.037859346605755836,2.453909883421532,0.4075129273311706,80574.13102214599,3831.092969,6053.061254,15351.954637,25054.602692,2.4541854289209275,0.407467173513326,80583.17855861866,3831.233955,6053.20224,15352.095623,25054.743678,969759.0,9470090.652971461,0.10240229323419577,12.221575381573652,0.08182251213764881,11851982.720459484,701480.555712,794757.393505,903600.233744,935214.396405,12.221670077106348,0.08182187816321451,11852074.552304573,701482.241596,794759.079389,903601.919628,935216.082289,27176.0,615646.1643192003,0.04414223879726762,1.111833413170016,0.8994153154192758,30215.18483630836,557.238592,2336.2691800000002,5871.398186,11878.139984,1.112221686203946,0.8991013324088628,30225.73654427844,557.39957,2336.430158,5871.559164,11878.300962
2021-19,2021-19,821838.8,18663045.92621996,168,1.0,2021-05-09,0.04403562008307486,9.88248148888278,9.882694360422771,0.10118915994175574,0.10118698034462142,8121806.727845637,8121981.6739366185,0.43518120032246205,0.4351905742527236,152711.1,7427756.065983482,0.020559520081625093,4.475086702214286,0.22345935767125966,683395.4128905161,21462.819480000002,40383.398293,110194.698974,139134.537391,4.475307312731841,0.22344834223006121,683429.1025653235,21463.353256,40383.932069,110195.23275,139135.071167,13842.0,209135.1726129959,0.0661868581312938,3.1002846915010487,0.3225510233758033,42914.14069975752,1014.2937680000001,2529.522562,8313.799691,9361.95481,3.1003895175803096,0.3225401177270291,42915.59170234664,1014.3162940000001,2529.545088,8313.822217,9361.977336,29574.2,908109.8679518735,0.03256676426906455,2.5351063933046274,0.3944607621364775,74973.7434968697,3272.264379,5944.208873,13424.922932,23113.360273,2.5359632575554767,0.3943274797143326,74999.08457159718,3272.653869,5944.598363,13425.312421999999,23113.749763,603718.0,9482013.738685748,0.0636698086121607,12.070206829087484,0.08284862174773526,7287001.126443038,430196.055028,466005.168508,501685.849794,570465.341904,12.070370646291604,0.08284749733905075,7287100.025837875,430197.838538,466006.952018,501687.633304,570467.125414,21993.5,636031.0809858671,0.03457928497127754,1.5238548263043104,0.656230490423569,33514.90112232385,1432.755043,2764.146703,6031.354425,11148.926768,1.5247691890124606,0.6558369668052283,33535.01115854555,1433.05964,2764.4513,6031.659022,11149.231365
2021-20,2021-20,735002.15,18728940.92621996,168,1.0,2021-05-16,0.03924419180430106,8.366417133331778,8.366667474411956,0.11952547716226142,0.11952190081156346,6149334.580795693,6149518.582027858,0.3283332786952629,0.32834310312862997,189286.0,7430948.587412052,0.025472656387456168,5.371749003602387,0.1861591074581822,1016796.8818958815,56641.985306,68836.124524,127143.670923,167491.434441,5.371878230652397,0.18615462917493444,1016821.3427672697,56642.37172,68836.51093799999,127144.057337,167491.820855,17004.0,210667.7321368054,0.08071478164941645,2.5969547501585986,0.3850663936054061,44158.61857169681,1286.5128949999998,2305.243668,6007.497057,9263.459243,2.597023061881611,0.38505626487408773,44159.780144234915,1286.530487,2305.26126,6007.514649,9263.476835,78140.15,938713.3262852068,0.08324176062273017,4.307521404326706,0.23215206754296017,336590.3686622994,18519.939819,26116.600895,45186.690435,59849.69503,4.307885027546151,0.23213247187555933,336618.78223521035,18520.380796,26117.041872,45187.131412,59850.136007,426759.0,9492548.443447651,0.04495726332527443,11.059533712125786,0.09041972528223227,4719755.547453088,247556.437097,254237.215955,339984.331641,410024.690082,11.059810907020829,0.09041745906932229,4719873.842869302,247558.49518199998,254239.27404,339986.389726,410026.748167,23813.0,656062.836938248,0.03629682807691392,1.345104020595846,0.7434369273218187,32030.96204244888,1397.151854,1990.28557,5573.845431,9788.563338,1.3455342444779326,0.7431992192721933,32041.206963753008,1397.304134,1990.43785,5573.997711,9788.715618
2021-21,2021-21,995068.2,18838759.18812472,168,1.0,2021-05-23,0.052820262208524614,5.211796726781108,5.212142284637477,0.19187241030745583,0.1918596894308601,5186093.187683969,5186437.041318102,0.27528846968610843,0.2753067221426901,386350.0,7436167.170745386,0.05195552912257526,2.3987736941502034,0.41687967582713675,926766.216734931,10481.091012,80369.709602,185050.008203,345022.113468,2.3989148051117057,0.4168551537841857,926820.7349549076,10481.900639,80370.519229,185050.81783,345022.923095,6858.0,212524.2321368054,0.03226926139690928,8.076719331813498,0.12381264705597564,55390.14117757697,2318.062556,3065.689722,4644.302613,5873.337124,8.076867165268904,0.1238103808739198,55391.155019414145,2318.078983,3065.706149,4644.31904,5873.353551,114217.2,996469.3739042545,0.11462188702547574,3.4349636086077515,0.2911238993898153,392331.9254770733,19810.675363,31247.471683,49782.413887,89194.116983,3.4357562632161787,0.29105673493378414,392422.4602670149,19812.040191,31248.836511,49783.778715,89195.481811,459466.0,9501919.348209556,0.048355072608207,8.158914331530557,0.12256532663119736,3748743.7322510188,145995.07666700002,195369.365609,415906.885482,427797.088779,8.159297017043874,0.1225595780998179,3748919.563233081,145997.925635,195372.214577,415909.73445,427799.937747,28177.0,691679.0631287241,0.040737101210704355,2.2309729846757502,0.44823492120651565,62862.12578920862,2740.895841,4235.587563,9126.885404,14782.196438,2.2316493972204205,0.4480990612797543,62881.18506547979,2741.178885,4235.870607,9127.168448,14782.479482
2021-22,2021-22,673693.0,18881849.473839004,168,1.0,2021-05-30,0.03567939681615451,5.731148349159002,5.73159149853104,0.17448510125317931,0.17447161059128025,3861034.524789976,3861333.071419872,0.20448391616189288,0.20449972746418663,324736.0,7438063.254078719,0.043658676850042724,3.1536818891999157,0.3170896860030796,1024114.0419712238,30144.263888,97988.598297,158496.612094,259890.049059,3.1538546832255965,0.3170723132294899,1024170.1544119472,30145.093739,97989.428148,158497.441945,259890.87891,11616.0,212169.55356537685,0.05474866588914561,4.709902998341138,0.21231859771893544,54710.23322873066,2298.343386,3885.408921,8037.846042,8881.936020000001,4.709902998341138,0.21231859771893544,54710.23322873066,2298.343386,3885.408921,8037.846042,8881.936020000001,70443.0,1019867.4929518735,0.06907073760740419,3.085912379438326,0.3240532708132213,217380.92574477402,9892.298075,15784.56563,32285.522616,57384.445859,3.087725024080951,0.3238630357953089,217508.6138713344,9894.189359,15786.456914,32287.4139,57386.337143,256012.0,9503681.336304793,0.02693819278451756,9.85058312918017,0.1015168327484818,2521867.488067674,118231.530417,175116.60899,209150.840787,234591.172299,9.85100136651732,0.10151252271661552,2521974.5618448323,118233.291665,175118.370238,209152.602035,234592.933547,10886.0,708067.836938248,0.015374233134316746,3.946318049267995,0.25340076180263543,42959.61828433139,2242.314326,3725.825231,6378.616237,8465.422957,3.94703165214664,0.2533549482574172,42967.38656526832,2242.430794,3725.941699,6378.732705,8465.539425
2021-23,2021-23,456234.5,19061004.026100907,168,1.0,2021-06-06,0.02393549150796369,5.1354490575218055,5.136075765010264,0.19472493813083724,0.1947011776602952,2342969.033033932,2343254.958611575,0.12291949730589331,0.12293449785766128,209043.0,7447295.5800311,0.028069652634779275,2.5511459807245687,0.39198070496772713,533299.209248606,11394.44308,21393.947533,111994.974615,192685.916253,2.551413672217774,0.39193957878683255,533355.1682814201,11395.251311,21394.755764,111995.782846,192686.724484,18915.0,218594.79112490066,0.08652996671449664,3.3829970567745478,0.29559588235451506,63989.389328890575,2423.001654,3701.364249,5926.582278,6978.85467,3.3837284318718805,0.29553199085979825,64003.223288856614,2423.203493,3701.566088,5926.784117,6979.056509,64058.0,1128887.4693804448,0.05674436269113366,2.955244260260705,0.3383815048546215,189307.03682378025,8736.212566,12837.67811,28355.307189,52354.086626,2.9568762907936077,0.33819473716690596,189411.58143565693,8737.735407,12839.200951,28356.83003,52355.609467,148504.0,9524372.972971462,0.01559199754371536,9.663716064097292,0.10347986151157806,1435100.4903827042,86979.37753499999,110350.684394,138800.32974,145929.733499,9.66442863169704,0.10347223184206011,1435206.3095215373,86981.086501,110352.39336,138802.038706,145931.442465,15714.5,741853.2125930099,0.021182761944337866,7.717313722317863,0.129578767428889,121273.72648936407,5931.254506,7950.799428,10918.859312,13955.721472,7.717545739379508,0.12957487182711536,121277.37252147928,5931.311745,7950.856667,10918.916551,13955.778711
2021-24,2021-24,159275.0,19114919.01055858,54,0.32142857142857145,2021-06-13,0.008332496722168724,4.298126871999473,4.298689768571206,0.23265948860527785,0.23262902275741076,2129817.3790062275,2130096.306766334,0.11142173178080285,0.11143632393052384,107373.0,7451445.325348561,0.014409687693035224,2.0117521228751247,0.4970791324782277,672024.4554783534,6511.171349,13907.758315000001,58121.878711,98679.62985,2.012027209603881,0.4970111712340488,672116.3480167034,6511.591342,13908.178308,58122.298704,98680.049843,2887.0,219025.621713525,0.013181106289820546,8.25462140312858,0.12114425982286608,74141.17508258909,1113.112738,1672.928591,2281.190259,2826.747153,8.25462140312858,0.12114425982286608,74141.17508258909,1113.112738,1672.928591,2281.190259,2826.747153,16992.0,1160430.5518672173,0.014642840946111454,3.2540642536188047,0.3073080068679997,172022.8527033045,2405.442539,3725.347563,8142.830707,15142.047854,3.2562364848965712,0.30710300208179236,172137.68553757234,2405.977109,3725.882133,8143.365277,15142.582424,29398.0,9529919.699082574,0.0030848108828062932,13.06391918351029,0.07654670745837383,1194831.8547101547,17975.97498,21360.425469,24187.27243,28910.627276,13.064651919839646,0.07654241430507809,1194898.8711004981,17976.338437000002,21360.788926,24187.635887,28910.990733,2625.0,754097.8125467135,0.003480980790986436,2.0574565173489208,0.48603700324540644,16802.561558349516,164.216838,456.714908,1265.297709,2256.878168,2.0574565173489208,0.48603700324540644,16802.561558349516,164.216838,456.714908,1265.297709,2256.878168

